Comparison of Autoscaling Frameworks for Containerised Machine-Learning-Applications in a Local and Cloud Environment

When deploying machine learning (ML) applications, the automated allocation of computing resources-commonly referred to as autoscaling-is crucial for maintaining a consistent inference time under fluctuating workloads. The objective is to maximize the Quality of Service metrics, emphasizing performance and availability, while minimizing resource costs. In this paper, we compare scalable deployment techniques across three levels of scaling: at the application level (TorchServe, RayServe) and the container level (K3s) in a local environment (production server), as well as at the container and machine levels in a cloud environment (Amazon Web Services Elastic Container Service and Elastic Kubernetes Service). The comparison is conducted through the study of mean and standard deviation of inference time in a multi-client scenario, along with upscaling response times. Based on this analysis, we propose a deployment strategy for both local and cloud-based environments.

==> data2.dat <==
x y1 y2 y3 y4 y5 y6 y7 y8 y9 y10
1	1.797617054	0.288328989	0.472165549	0.027795194	1.682374787	0.265937794	1.417313087	0.246954302	1.307835579	0.23297966
2	1.899098516	0.132435473	0.458038604	0.013324346	1.744209826	0.013614635	1.474895442	0.221604457	1.339527416	0.133745003
3	1.863420069	0.028463933	0.456759465	0.023684276	1.745956111	0.014640438	1.475932539	0.221707281	1.324015129	0.205110175
4	1.870779216	0.348144787	0.457679892	0.023864674	1.748455775	0.014589233	1.515030646	0.193125983	1.366331279	0.227993938
5	1.688248181	0.481597927	0.457486928	0.024614789	1.747703516	0.022968547	1.513614833	0.193149316	1.333977997	0.25074217
6	1.486724806	0.50664976	0.461635292	0.026086788	1.758412075	0.029520281	1.514997506	0.207857304	1.332640874	0.250816784
7	1.301039481	0.480517452	0.466226923	0.026359632	1.774548817	0.363294867	1.532861066	0.273289866	1.351207459	0.220334515
8	1.101719749	0.374505216	0.468496668	0.026148292	1.692386758	0.622932559	1.51419009	0.193405548	1.366971779	0.2338371
9	0.921035349	0.110756321	0.46744349	0.019500939	1.432105958	0.658578743	1.514523268	0.193406654	1.324732399	0.174672062
10	0.906683803	0.121234861	0.471395874	0.018385671	1.327954412	0.658269088	1.514259768	0.193407901	1.358987117	0.251821217
11	0.938470781	0.093453415	0.470002377	0.017448726	1.152680683	0.618968308	1.511355352	0.193359168	1.318894434	0.282718972
12	0.922571087	0.117851068	0.467894518	0.017137838	0.972126389	0.530175352	1.491962826	0.1756775	1.339579189	0.28294854
13	0.945487499	0.142847695	0.46802038	0.017092987	0.884418333	0.379604735	1.510509837	0.078377806	1.344350338	0.283129945
14	0.918587279	0.167676424	0.47272706	0.018530846	0.974432075	0.264636793	1.490798771	0.192523283	1.348016822	0.410229469
15	0.950074911	0.190828152	0.466212142	0.016096258	0.910963345	0.023330027	1.50934217	0.192520865	1.263593173	0.421963401
16	0.919477057	0.217094186	0.462962663	0.015393693	0.912630141	0.023637605	1.510066116	0.192519334	1.303496754	0.386065004
17	0.960629892	0.238177393	0.461772275	0.015907824	0.916765404	0.023767989	1.510818124	0.220365884	1.281140471	0.352767107
18	0.931246424	0.266193867	0.460838866	0.016404998	0.919415879	0.023459795	1.472604012	0.271820924	1.266753578	0.353279068
19	0.991991103	0.299522107	0.454014683	0.013427743	0.923539829	0.022014564	1.528607655	0.259313248	1.270675611	0.358217198
20	0.926471257	0.319333119	0.4558887	0.013269405	0.927450192	0.022514159	1.510073006	0.191909753	1.344892836	0.188595886
21	0.928285599	0.327788419	0.456001186	0.013790111	0.930276394	0.033298298	1.510003507	0.191916041	1.331726718	0.230898311
22	0.860151827	0.329029127	0.455265689	0.014527314	0.932926178	0.055398473	1.510450232	0.191916803	1.390492713	0.231068148
23	0.804939842	0.372171008	0.451920998	0.014268345	0.932952189	0.085130287	1.548147166	0.152485206	1.369770956	0.22859551
24	0.730869377	0.34095316	0.451363492	0.014805574	0.935245883	0.120239674	1.511656368	0.195510311	1.377153051	0.228932779
25	0.7455374	0.326779292	0.44987756	0.013777201	0.935875142	0.159093071	1.513504958	0.195677427	1.384801853	0.216087121
26	0.727270842	0.305103928	0.448403907	0.013533865	0.934780836	0.200586039	1.518127978	0.195822856	1.397654712	0.295452108
27	0.680367386	0.294239051	0.448605251	0.01343868	0.931719089	0.241858047	1.523053205	0.195854602	1.287557507	0.235946489
28	0.665729475	0.298030806	0.451005566	0.014718129	0.932160807	0.282044205	1.528446925	0.195721874	1.312696254	0.234300892
29	0.644538045	0.21608934	0.452617693	0.020421709	0.928864706	0.321592141	1.53155489	0.195664156	1.313886273	0.250671493
30	0.586501503	0.167133589	0.457138801	0.019028969	0.927344227	0.360627997	1.53080585	0.010952745	1.299125969	0.250432524
31	0.536151946	0.119645323	0.45683012	0.018742525	0.929506636	0.397741698	1.526112056	0.010762248	1.292802107	0.292521167
32	0.536631811	0.119962948	0.455056489	0.018983762	0.931860185	0.42862057	1.522197962	0.193660852	1.373227775	0.213058574
33	0.527514803	0.122884932	0.452683258	0.018915913	0.983422685	0.449893296	1.518624413	0.208507258	1.361851132	0.225009581
34	0.504484344	0.045833336	0.453944337	0.018156148	1.037009251	0.463062577	1.535088694	0.223994206	1.329257321	0.231452231
35	0.511012638	0.077063067	0.44942795	0.009358186	1.095003486	0.468076819	1.516715801	0.223998285	1.312333453	0.253722912
36	0.531606781	0.079543423	0.448647654	0.010838686	1.152196646	0.477332454	1.518739307	0.237685648	1.3647717	0.253387753
37	0.534230912	0.079106765	0.450095391	0.011145485	1.156495202	0.500971661	1.498180234	0.250596771	1.331418133	0.207536483
38	0.541805351	0.084441126	0.450299776	0.012145096	1.012569857	0.552503826	1.515805769	0.159286709	1.347641551	0.19770393
39	0.554842651	0.082117082	0.449403095	0.011722406	0.847684193	0.548326178	1.496587586	0.158304849	1.364779258	0.183730518
40	0.554465151	0.080332604	0.448284543	0.013877021	0.797561526	0.526481731	1.531817174	0.159037004	1.396296775	0.147354789
41	0.541996443	0.05964196	0.449808025	0.014662804	0.626873064	0.439523985	1.512234843	0.159028718	1.350252581	0.07123181
42	0.536991084	0.056765622	0.447324347	0.014753066	0.533220446	0.360188726	1.532812524	0.158234238	1.371187603	0.12101408
43	0.532284129	0.056557383	0.448811638	0.014943869	0.560471439	0.3699558	1.495437956	0.159067275	1.335762334	0.12033464
44	0.515264714	0.03624268	0.447861814	0.014382558	0.607780528	0.317372982	1.514198279	0.159097184	1.330441439	0.119553206
45	0.508392274	0.091146735	0.447714841	0.015676085	0.514382994	0.199520147	1.497740483	0.138032956	1.329161263	0.155363024
46	0.52026757	0.093138727	0.4486058	0.013683162	0.512052631	0.377387372	1.516670299	0.112514168	1.325930893	0.239208321
47	0.53236109	0.106222205	0.449789751	0.012717744	0.598131049	0.39547872	1.515139925	0.257831858	1.344017708	0.228800193
48	0.550549924	0.106088908	0.449152386	0.011992327	0.549219298	0.427970572	1.475749457	0.261026034	1.379361224	0.226043515
49	0.547400904	0.11298385	0.447586095	0.011938628	0.576761281	0.419669416	1.475281358	0.246844745	1.352866626	0.236562366
50	0.566620255	0.122261683	0.448217142	0.011765152	0.574960768	0.419520657	1.474518108	0.265263359	1.372911024	0.254785468
51	0.572181797	0.097185612	0.44471401	0.009281836	0.604080069	0.402283512	1.435777915	0.344413255	1.375784397	0.234486895
52	0.572896111	0.098118697	0.443188143	0.009291976	0.518087971	0.222354704	1.379264998	0.362153413	1.338758945	0.179635487
53	0.563098061	0.088143799	0.44125942	0.011795978	0.547309923	0.192997308	1.437150383	0.296011255	1.336583078	0.23349589
54	0.573981822	0.087896971	0.44343226	0.01572515	0.500620306	0.025213358	1.400391006	0.297322311	1.316045451	0.232142576
55	0.570507681	0.08422194	0.446681213	0.015344906	0.498872221	0.024206295	1.419448125	0.302663043	1.31519053	0.240991353
56	0.559749687	0.079056046	0.447733474	0.015750825	0.497305202	0.022300266	1.438696599	0.316169098	1.345957959	0.232174201
57	0.568284237	0.093334415	0.447662163	0.015881124	0.495860887	0.025275911	1.533769178	0.223388402	1.36422627	0.288978015
58	0.598147917	0.090275191	0.449004471	0.015366525	0.497412717	0.022655792	1.515423846	0.261641394	1.363574088	0.288352487
59	0.61571697	0.086932109	0.447994328	0.014089313	0.495897722	0.023117428	1.554125428	0.248168973	1.414136672	0.287833321
60	0.622446251	0.086934091	0.444325674	0.017381734	0.500799954	0.026100872	1.535791588	0.236733451	1.347218537	0.289107308
61	0.647208941	0.087096744	0.450844634	0.022659272	0.505283904	0.02664754	1.554893887	0.221533524	1.300159633	0.284663544
62	0.664522827	0.082837834	0.460659397	0.021980428	0.505836189	0.029798161	1.517648864	0.209364774	1.302331281	0.2845802
63	0.648750877	0.079907289	0.462331939	0.020910666	0.502699625	0.028181124	1.51767633	0.209741962	1.325987601	0.237199086
64	0.648152745	0.086611541	0.465503955	0.020821166	0.502115059	0.027966753	1.479054177	0.109488042	1.318247473	0.227775013
65	0.658532929	0.086945183	0.466836476	0.019519285	0.502219093	0.027657802	1.480685425	0.110367911	1.360045576	0.268891054
66	0.647482753	0.100106204	0.464954531	0.018135508	0.497071946	0.024914552	1.484139717	0.130817378	1.315964377	0.336602483
67	0.648250818	0.099873412	0.457419372	0.015861035	0.499085057	0.027219091	1.468942022	0.146792077	1.306837344	0.361866892
68	0.663292313	0.095676828	0.456510353	0.015442012	0.503551936	0.025120774	1.472956085	0.212405017	1.281576729	0.359022
69	0.666647446	0.101256621	0.45221976	0.016378724	0.500868261	0.026212106	1.532795799	0.196422037	1.279720581	0.35360753
70	0.669360065	0.116976946	0.454651248	0.016048028	0.50400418	0.025143169	1.532072365	0.196431386	1.291513062	0.376300025
71	0.68510592	0.125489085	0.450400662	0.013961753	0.503433657	0.02560295	1.529496205	0.196462098	1.385825276	0.313400169
72	0.689305568	0.124017873	0.451067924	0.016606987	0.49966203	0.025997849	1.544478178	0.233650892	1.392828643	0.254591176
73	0.679969716	0.14146002	0.452121067	0.015250436	0.498523438	0.024854645	1.597811961	0.251048039	1.362359905	0.197544721
74	0.693569577	0.146440374	0.452797759	0.014870628	0.500412679	0.023696739	1.519620299	0.192862888	1.373425317	0.197232084
75	0.688796496	0.146223772	0.44943409	0.013071209	0.492941952	0.022765767	1.518633032	0.260908587	1.356180966	0.207830179
76	0.682167935	0.159996685	0.451305652	0.014423145	0.497647691	0.024290207	1.537593985	0.350871396	1.30717032	0.15350152
77	0.695132196	0.163127167	0.45016762	0.015232194	0.500596619	0.024214784	1.479972672	0.350836739	1.296755528	0.20633341
78	0.713762271	0.174745737	0.451663899	0.013546977	0.494482839	0.022218251	1.441693366	0.321083175	1.317675364	0.189132498
79	0.669412065	0.211234461	0.451287699	0.012888216	0.497365499	0.021355274	1.497361851	0.304539438	1.323696196	0.249084486
80	0.722821212	0.25032702	0.451530433	0.013359654	0.498959398	0.02247513	1.496335459	0.339405941	1.357379901	0.248091987
81	0.765890419	0.307605594	0.450659275	0.013260731	0.495506454	0.0212256	1.438962948	0.286336855	1.389022481	0.279872081
82	0.827420819	0.328957384	0.449923754	0.012728298	0.496419275	0.018966737	1.49590553	0.189881051	1.43282454	0.293064893
83	0.85800966	0.367079608	0.445654154	0.010856368	0.496942389	0.019791843	1.476672149	0.189764178	1.428991914	0.256846599
84	0.9348562	0.346527702	0.448324251	0.011159746	0.496567667	0.019244297	1.457069445	0.234559428	1.404449785	0.268004261
85	0.97540102	0.347626861	0.448008561	0.011962148	0.497086453	0.019916224	1.495086312	0.234591797	1.418531358	0.232327426
86	0.996666658	0.338514753	0.448868501	0.01593977	0.497064149	0.019708699	1.532685685	0.174958848	1.385744274	0.222699946
87	1.007034886	0.351054773	0.454350448	0.016045276	0.498209655	0.021449185	1.532687962	0.18943333	1.335763478	0.285320084
88	1.00901376	0.367032629	0.455271494	0.016217019	0.501182199	0.021387855	1.571573675	0.1894105	1.268717897	0.291206787
89	1.019083524	0.329055263	0.451850605	0.016985321	0.500811207	0.026122238	1.551754844	0.189340003	1.302411401	0.389335938
90	1.006546938	0.338164955	0.451198578	0.016242746	0.505579293	0.028911826	1.513812399	0.135812856	1.201723373	0.369448311
91	0.96150347	0.370596732	0.449135542	0.015846905	0.505425584	0.027853686	1.493363905	0.221762372	1.217333841	0.383939984
92	0.987815714	0.479358907	0.444268382	0.009996515	0.504390132	0.028178275	1.510832226	0.22173723	1.181482518	0.419676419
93	1.063245344	0.556608126	0.443007958	0.009991784	0.502476251	0.026710648	1.489947569	0.206452942	1.198671281	0.36780841
94	1.150138938	0.582823466	0.442521715	0.009856568	0.501645398	0.027965547	1.509230685	0.206397466	1.183231401	0.357694117
95	1.119116902	0.621645876	0.442303944	0.01143836	0.496415234	0.02378585	1.489953518	0.206259059	1.255190277	0.358511501
96	1.209152198	0.648378336	0.444172502	0.012166855	0.495623839	0.021535395	1.508282304	0.206299321	1.189571929	0.372326035
97	1.06190685	0.659233861	0.44425323	0.012905271	0.496187115	0.021444714	1.508482897	0.110379154	1.225391614	0.392884447
98	0.91187017	0.589728207	0.446407163	0.013079453	0.495646691	0.020817886	1.50800401	0.134058852	1.311152875	0.341830081
99	0.776499343	0.477044093	0.446626532	0.01306903	0.492867184	0.022385872	1.48948642	0.133996177	1.295442259	0.346454091
100	0.742253363	0.475558719	0.446718454	0.012924387	0.496457529	0.021044768	1.506976306	0.11034774	1.277454352	0.346276423
101	0.700590694	0.368902858	0.445936382	0.012040339	0.494467831	0.019815885	1.506989837	0.110350266	1.345945358	0.315082755
102	0.703851271	0.368252572	0.445539653	0.011366107	0.491442239	0.024099807	1.488667333	0.11218445	1.335728443	0.361439011
103	0.713668013	0.376348328	0.445493281	0.01098159	0.499662054	0.023950028	1.509051561	0.137718291	1.267153251	0.330741113
104	0.706030893	0.359922489	0.445587802	0.010373168	0.499745679	0.023714421	1.548425817	0.137117675	1.259722972	0.383859854
105	0.660480487	0.319847902	0.445356596	0.010192043	0.494494271	0.024380188	1.533083594	0.208067921	1.195588005	0.412700335
106	0.558517683	0.138838514	0.446090078	0.009700791	0.49874717	0.025206183	1.575873637	0.224905589	1.13021369	0.475782147
107	0.547719204	0.13595104	0.446144032	0.009605317	0.500861979	0.025902484	1.559645665	0.238765995	0.976606476	0.408009439
108	0.533802164	0.125076528	0.443853807	0.010560803	0.494573152	0.02170663	1.523535538	0.22626066	0.914471686	0.369016596
109	0.499384177	0.06111565	0.446898508	0.009922961	0.494882607	0.026041733	1.504819655	0.224077233	0.802269793	0.3335755
110	0.511319077	0.059968943	0.447955704	0.010900507	0.504349053	0.025874363	1.504787576	0.223632848	0.72884537	0.318370973
111	0.512041056	0.064598529	0.449251604	0.011375357	0.500415003	0.024059965	1.446120119	0.142523447	0.688131499	0.25028677
112	0.523532283	0.075058763	0.450312245	0.011474226	0.499599934	0.025261615	1.463378644	0.125073205	0.730097818	0.236263045
113	0.538945901	0.078488269	0.451943278	0.010768469	0.499993801	0.024003963	1.480947661	0.10558231	0.673964024	0.231256804
114	0.552708328	0.08259699	0.451703525	0.010604842	0.502578938	0.024131173	1.480230069	0.15374931	0.665545881	0.262047142
115	0.548272645	0.065830249	0.452021015	0.009878458	0.492543364	0.021996495	1.497720039	0.13527765	0.739567661	0.259273599
116	0.547430563	0.072155741	0.449668658	0.008980308	0.496520627	0.022193689	1.515269721	0.112015585	0.714536619	0.209226016
117	0.53151474	0.069672372	0.450455105	0.008888567	0.496592546	0.025301465	1.514387238	0.135739357	0.689882755	0.203815044
118	0.51656357	0.056749569	0.450026309	0.010610594	0.494354653	0.022892262	1.532751584	0.135731007	0.716123962	0.203348552
119	0.506656826	0.047430183	0.450688684	0.012862344	0.495467269	0.024614512	1.532953799	0.154227251	0.717672956	0.223079941
120	0.49868474	0.028455652	0.453255701	0.013504623	0.493121529	0.024590337	1.551783347	0.10635833	0.657115912	0.211195717
121	0.498064303	0.047424719	0.454094493	0.014103029	0.491621184	0.02287473	1.551101756	0.10602227	0.662306678	0.223159929
122	0.520190048	0.04778213	0.451916659	0.01484689	0.489552069	0.023724663	1.553194165	0.10576355	0.667594659	0.237570062
123	0.528124547	0.062163711	0.450870752	0.016187631	0.484937	0.021219638	1.534955204	0.108356431	0.630601835	0.271501212
124	0.540393019	0.062205371	0.451717377	0.016558676	0.479726827	0.018818978	1.518097711	0.108369015	0.670378685	0.27119294
125	0.54940027	0.064906856	0.448799813	0.014700973	0.482442701	0.018932498	1.498975992	0.109794781	0.681440794	0.253845651
126	0.561631835	0.065916727	0.446708763	0.0141341	0.478095627	0.017116659	1.520412266	0.109739225	0.685867035	0.261916258
127	0.546022022	0.065155321	0.445882297	0.016292944	0.474675202	0.016995636	1.519794071	0.132590104	0.709752083	0.259493936
128	0.541642952	0.063125366	0.447019958	0.016414488	0.47750572	0.018158708	1.503599751	0.208397243	0.717750108	0.261515397
129	0.527858663	0.05045475	0.442937231	0.014590593	0.472479236	0.018976929	1.560149741	0.209279598	0.672777236	0.252038878
130	0.521538734	0.04838345	0.444286156	0.013387199	0.473489213	0.019153926	1.54196949	0.209156462	0.710174882	0.249339993
131	0.507288742	0.057835812	0.445380557	0.014844413	0.472438395	0.018735937	1.522600174	0.194536146	0.694044638	0.247116716
132	0.521427143	0.076950706	0.448655164	0.014304735	0.472369862	0.019989848	1.523084164	0.194541046	0.682383037	0.23424308
133	0.530746698	0.074062984	0.449484825	0.012519785	0.471403277	0.019743816	1.53935647	0.178429182	0.676291621	0.218960291
134	0.533943129	0.073849789	0.449290419	0.012468915	0.476795638	0.018391718	1.500031567	0.076056434	0.684785295	0.200663329
135	0.533136153	0.08814336	0.447404206	0.012519793	0.474518716	0.015774441	1.518663144	0.009011292	0.651773357	0.192233673
136	0.555149782	0.087670378	0.444761443	0.012315356	0.473678517	0.014877339	1.520116341	0.009138674	0.625591505	0.19013605
137	0.545600963	0.084182138	0.442357326	0.011253358	0.474971521	0.016085138	1.519460094	0.010033351	0.628042042	0.200189086
138	0.54412992	0.074448265	0.441790378	0.011205123	0.475336766	0.016220664	1.519960737	0.010102258	0.685182202	0.204489033
139	0.548648798	0.074521774	0.443514884	0.014003698	0.473635018	0.015195869	1.519104767	0.011307043	0.714931333	0.2113713
140	0.547999728	0.074047791	0.445916462	0.013790128	0.473170948	0.016808067	1.520200729	0.011568896	0.687302232	0.236159739
141	0.532407963	0.054801913	0.446928704	0.01368068	0.477210832	0.016657126	1.516657817	0.008933032	0.704125416	0.234786166
142	0.527696943	0.058534234	0.449069357	0.014245517	0.476895893	0.017097953	1.516346192	0.009030048	0.701599252	0.237477543
143	0.51408385	0.044996191	0.447764158	0.013267499	0.473825359	0.016942106	1.514839113	0.010715616	0.668544161	0.267321414
144	0.509132922	0.05991303	0.446765971	0.014053302	0.477801466	0.016402688	1.518167317	0.111967923	0.669702423	0.255032628
145	0.517725122	0.06132481	0.446271574	0.011789909	0.475231171	0.015645355	1.518033051	0.111878681	0.666520572	0.259208567
146	0.513066959	0.071502704	0.44584986	0.012345888	0.473413968	0.014961678	1.520623398	0.111843714	0.692418778	0.233479551
147	0.525995457	0.077131747	0.444417953	0.011924695	0.472873485	0.015804196	1.520744538	0.11192616	0.697336113	0.242879846
148	0.538992405	0.073057665	0.44641099	0.013216617	0.478259909	0.015939032	1.522828519	0.135523832	0.664103615	0.259090224
149	0.537226117	0.079651582	0.449088275	0.013071803	0.471515632	0.014012413	1.500894856	0.135079415	0.655275941	0.234386925
150	0.540285599	0.063949439	0.448271525	0.012223022	0.474948156	0.014196243	1.499817252	0.075991867	0.67226429	0.262261244
151	0.546065795	0.064194357	0.449289131	0.012636216	0.472284245	0.017657242	1.497029388	0.075467776	0.690942991	0.262436961
152	0.531778419	0.054085561	0.449062526	0.012730441	0.476854908	0.016962367	1.495754969	0.075273003	0.69439646	0.272226124
153	0.521450126	0.044483132	0.447979414	0.013109606	0.472485518	0.016844107	1.493745911	0.074676601	0.7111799	0.269384007
154	0.521957862	0.044445424	0.44490608	0.011540267	0.476705909	0.015969449	1.512190866	0.004560182	0.67376008	0.252487479
155	0.508314943	0.023457805	0.444161725	0.012038113	0.476617742	0.016480604	1.511082315	0.003965616	0.691972363	0.249866012
156	0.498443079	0.03477659	0.445315158	0.011994622	0.477823007	0.01654285	1.511420679	0.003478081	0.65531379	0.214690847
157	0.508812892	0.038753032	0.443910503	0.013332397	0.475980783	0.01425316	1.512201965	0.077958263	0.627403736	0.220101383
158	0.509469247	0.064022709	0.445952582	0.012567926	0.477387285	0.019752884	1.493211472	0.078028135	0.677819443	0.200688314
159	0.526894832	0.064936668	0.446716726	0.012685947	0.4818434	0.019382188	1.493478644	0.078114627	0.702754712	0.177824692
160	0.533177805	0.089393431	0.44534663	0.012558314	0.48387872	0.024408738	1.494403434	0.107951602	0.698481584	0.183986034
161	0.565030479	0.088569839	0.44409039	0.012193998	0.486472654	0.027192328	1.476553905	0.193741996	0.701462364	0.18400859
162	0.557549453	0.08906951	0.444034994	0.012500455	0.487327695	0.027169712	1.513428092	0.249397601	0.691647589	0.207564094
163	0.566315126	0.090642979	0.441305792	0.009131256	0.487917376	0.026513992	1.570811987	0.248094896	0.639656675	0.189465965
164	0.553770661	0.089481591	0.44039669	0.009321561	0.482721007	0.030011551	1.552601933	0.262003406	0.623399699	0.207683405
165	0.558243585	0.096123002	0.442126	0.010148482	0.488291025	0.031613076	1.534125328	0.26201244	0.636098945	0.232426971
166	0.537502885	0.075954066	0.443186283	0.010359302	0.485482943	0.042492236	1.552432811	0.248126883	0.694905412	0.278591621
167	0.533798611	0.082507007	0.444379091	0.010330673	0.490828538	0.044026231	1.515506685	0.208366721	0.707449138	0.290494253
168	0.537807882	0.085059155	0.444343591	0.011471083	0.494546509	0.046422776	1.459796071	0.12583512	0.70185138	0.275144767
169	0.544874024	0.098316361	0.447779834	0.012465234	0.498646975	0.05346355	1.478380132	0.105822523	0.736896193	0.276000589
170	0.563964522	0.100030531	0.450218034	0.014263728	0.497624612	0.052044755	1.496547425	0.074841318	0.700794411	0.283772083
171	0.573156548	0.099500903	0.452111125	0.014163939	0.497464001	0.05176305	1.497007966	0.074992902	0.639937878	0.265991472
172	0.585572863	0.106187193	0.450906932	0.01381033	0.487972867	0.041345191	1.497636998	0.075141762	0.67581017	0.235944993
173	0.583551109	0.106883017	0.45221256	0.013635668	0.486632311	0.037700057	1.516269553	0.193355434	0.730068767	0.227364308
174	0.567464674	0.104493993	0.450088525	0.01461015	0.481505883	0.033791079	1.515456462	0.208952051	0.690538144	0.228937627
175	0.539123964	0.087402025	0.447713959	0.014034065	0.47194072	0.015079619	1.535718632	0.208894267	0.672537124	0.241696449
176	0.522816408	0.080759564	0.447995269	0.01252462	0.47529887	0.01724401	1.536033535	0.208894584	0.648067462	0.241710532
177	0.523759532	0.07073508	0.449425673	0.012111796	0.477945447	0.017035567	1.535739052	0.224459402	0.626497817	0.239468473
178	0.513146126	0.04516452	0.450531971	0.012755175	0.473788476	0.016293092	1.515945363	0.224460515	0.625459826	0.233720095
179	0.517546082	0.07925459	0.450175261	0.012165857	0.474779129	0.016725665	1.516753876	0.137757361	0.665544045	0.217537967
180	0.533847845	0.094007797	0.449758828	0.009774555	0.479963243	0.016936583	1.477777612	0.128766798	0.666640055	0.227395601
181	0.559743416	0.093724618	0.448301673	0.010069566	0.475690269	0.016302196	1.458349133	0.128764637	0.690682292	0.219393918
182	0.555895281	0.10188897	0.446317244	0.011944202	0.475053823	0.015842571	1.458648956	0.128982189	0.708117378	0.212509556
183	0.572787654	0.103150194	0.448405182	0.012321403	0.476414907	0.016371353	1.478502512	0.199238789	0.677761447	0.225695252
184	0.577388024	0.10451343	0.449362814	0.011625148	0.473444867	0.0171788	1.519048262	0.264600395	0.605259216	0.221705788
185	0.55900712	0.087147715	0.450439286	0.01187194	0.47386055	0.017366723	1.559547412	0.25055165	0.633396196	0.224683409
186	0.531921375	0.071437978	0.449117517	0.01306255	0.47541877	0.016587983	1.580090559	0.234579127	0.649709702	0.253561028
187	0.522604716	0.069025855	0.451417077	0.012663351	0.473807788	0.018522825	1.579415083	0.24911443	0.688494647	0.261799325
188	0.50308156	0.030269371	0.451261401	0.013322602	0.47627877	0.019210055	1.560443461	0.302694863	0.729743659	0.27515016
189	0.497609329	0.010789825	0.452854359	0.014602897	0.479465151	0.018789409	1.538838935	0.25880326	0.762931395	0.260235596
190	0.498162234	0.04896785	0.456164539	0.014291472	0.474707758	0.022208805	1.517731631	0.191367385	0.770080817	0.267666445
191	0.513998222	0.059078942	0.458589482	0.013664795	0.479682529	0.022115871	1.516001236	0.191332029	0.708672953	0.28108313
192	0.528985775	0.098287324	0.460443759	0.01262968	0.481981874	0.022437196	1.515500891	0.191305101	0.647398341	0.238916945
193	0.56352725	0.100242261	0.459077597	0.013667312	0.478178966	0.020997396	1.533570135	0.193173689	0.602210712	0.215224486
194	0.581447124	0.099461379	0.456906068	0.01178813	0.477498341	0.019553456	1.49516716	0.077323028	0.587959611	0.210135288
195	0.584678483	0.098390863	0.454496825	0.011130132	0.48024416	0.01974885	1.494768727	0.111567398	0.601448083	0.209635394
196	0.570899284	0.09638906	0.451228213	0.011520066	0.478278434	0.016973428	1.513348484	0.189760308	0.662520492	0.207553148
197	0.556059253	0.095590525	0.449849129	0.010712539	0.478994966	0.016924966	1.476350117	0.207483182	0.703612304	0.180771421
198	0.527839017	0.053527974	0.448452103	0.013195456	0.481998432	0.016543586	1.495617044	0.207516416	0.728062224	0.178892406
199	0.507964134	0.030979847	0.450922537	0.012851461	0.481593394	0.016915538	1.515201581	0.207465796	0.739855945	0.177802775
200	0.503395295	0.035086683	0.44963609	0.014494066	0.482054663	0.017862665	1.49614954	0.207479255	0.706117523	0.181740717
201	0.506489027	0.094370761	0.453240013	0.01408709	0.480045426	0.019000195	1.477705097	0.190224187	0.684337199	0.183897448
202	0.53118794	0.094185497	0.452266073	0.01418709	0.481273019	0.018427707	1.516598296	0.111561363	0.647607744	0.1826375
203	0.52653656	0.09665273	0.454040468	0.014731529	0.478594863	0.018489057	1.49768945	0.137389264	0.64594456	0.207414493
204	0.537929821	0.103320603	0.452274168	0.013246616	0.480528951	0.0196337	1.499596739	0.13739714	0.666339695	0.20251821
205	0.555300784	0.106133736	0.451773846	0.012644272	0.478362477	0.020240528	1.519184959	0.222715284	0.678898752	0.202374734
206	0.566025448	0.107020848	0.449950266	0.011604659	0.48155576	0.019290916	1.558210194	0.222510347	0.706465793	0.184647034
207	0.548211789	0.07188732	0.448834753	0.011888642	0.477735102	0.017351249	1.558707631	0.237822048	0.702491951	0.18215951
208	0.5454476	0.072465169	0.448234892	0.01220989	0.478172576	0.020176777	1.542031324	0.237741378	0.734962761	0.154912193
209	0.533838832	0.067674479	0.450760174	0.011761484	0.479805279	0.022573357	1.541715574	0.209221435	0.731268299	0.120271111
210	0.522874343	0.05465852	0.450133097	0.010851973	0.482316732	0.022736653	1.542929482	0.221361028	0.733589947	0.143344129
211	0.507811689	0.033702905	0.451005495	0.011316622	0.475346446	0.02696955	1.523513317	0.191849036	0.697849762	0.156416521
212	0.502595472	0.025820035	0.451569307	0.01205287	0.481822276	0.030389551	1.4850034	0.29628434	0.734017479	0.185261424
213	0.503465307	0.045587688	0.450406146	0.012991727	0.483726943	0.0305919	1.444891346	0.288980572	0.700633299	0.208992417
214	0.512762213	0.050255699	0.445102012	0.012633802	0.478861868	0.031301083	1.442904639	0.309717596	0.735248315	0.240767905
215	0.51430372	0.081806757	0.447238588	0.013703521	0.479048908	0.031304309	1.440746593	0.309312658	0.688459039	0.260673844
216	0.536990726	0.092382593	0.444874299	0.018724129	0.484855771	0.030371513	1.420605266	0.340662997	0.705141079	0.270486368
217	0.557768476	0.090541654	0.45130161	0.018810385	0.478217518	0.025959028	1.495779657	0.305237357	0.632391691	0.256338536
218	0.563683927	0.088962915	0.451540434	0.017987387	0.476762569	0.021203374	1.552090037	0.191411029	0.620982015	0.272221504
219	0.559189844	0.083101753	0.453802454	0.016577157	0.479296303	0.021187778	1.55148176	0.191335619	0.58039602	0.227277128
220	0.562143695	0.081127594	0.454493427	0.01611039	0.476771438	0.015587372	1.552252853	0.154320127	0.604911447	0.23230834
221	0.544995701	0.057746339	0.45582341	0.016380962	0.475108552	0.008424049	1.554345262	0.329933985	0.612566769	0.228536238
222	0.524027622	0.032955137	0.450438321	0.014286757	0.475397432	0.010741137	1.419472206	0.476529027	0.677056372	0.211553093
223	0.516900241	0.0324831	0.448483896	0.013855351	0.477750254	0.011024429	1.235014319	0.544970302	0.691132498	0.213320265
224	0.513222671	0.049773778	0.448226404	0.013512831	0.477213442	0.012182191	1.075612164	0.570560727	0.704841793	0.173136977
225	0.514973879	0.046470769	0.446777511	0.015908899	0.475608373	0.012374573	0.917565632	0.558983879	0.709425914	0.185447665
226	0.512912095	0.055837562	0.448194706	0.015713695	0.477504313	0.014385912	0.696569657	0.475270101	0.756435084	0.182701747
227	0.525383258	0.069412811	0.446893585	0.015756071	0.474870932	0.015588424	0.576944196	0.395119839	0.737706184	0.188099196
228	0.541101706	0.073911105	0.446969354	0.014431298	0.474128866	0.014264845	0.535869598	0.335468103	0.746128821	0.205391216
229	0.555756044	0.071444585	0.446436393	0.029620686	0.471391785	0.015804612	0.462463617	0.251739814	0.713217402	0.213320268
230	0.55496366	0.063723132	0.451253438	0.03068902	0.475659454	0.016564887	0.392394686	0.097997954	0.718735456	0.226990902
231	0.554527485	0.065719703	0.449618316	0.029816524	0.471476579	0.016051206	0.386367822	0.104823984	0.664245594	0.20015837
232	0.542433333	0.060085007	0.449247503	0.029855761	0.475787199	0.015489343	0.387044287	0.098950771	0.647439599	0.216691259
233	0.529693246	0.045125007	0.449802911	0.029055484	0.472778761	0.015615814	0.367065287	0.10113194	0.653781593	0.208315034
234	0.514357412	0.026625292	0.449426258	0.028873782	0.476940644	0.016048067	0.36912725	0.099273002	0.691330087	0.206273455
235	0.503068054	0.017327824	0.446341693	0.014691044	0.472647202	0.016774083	0.358990228	0.111442457	0.687087739	0.18404828
236	0.498553109	0.038511207	0.447773302	0.013231604	0.477034307	0.017113719	0.372552669	0.110658259	0.693935287	0.181644138
237	0.508001196	0.042347948	0.448628509	0.014657654	0.473697758	0.016843984	0.349841201	0.109298016	0.700532544	0.19839268
238	0.513948655	0.055664021	0.452123523	0.014257034	0.474083018	0.01792555	0.382365954	0.109983399	0.719476807	0.196660445
239	0.52771759	0.066986587	0.453029418	0.013831442	0.473825359	0.018486211	0.392225289	0.135413347	0.70354532	0.210935004
240	0.545885074	0.075877654	0.451701164	0.01472114	0.476872146	0.017803863	0.448208666	0.140491301	0.74486469	0.241768324
241	0.56831795	0.080698414	0.449271154	0.013264355	0.47361145	0.01577984	0.413255513	0.142985085	0.740708566	0.274905064
242	0.570054376	0.078812876	0.449545252	0.012954047	0.47488867	0.014182849	0.450275278	0.148984759	0.726596868	0.26461857
243	0.563338196	0.080644551	0.446086287	0.011197728	0.475643134	0.016390777	0.448339891	0.142459089	0.679493117	0.272468966
244	0.549832249	0.080725702	0.44669416	0.011406195	0.475594628	0.016708622	0.443952942	0.150400612	0.700485587	0.271730502
245	0.529204595	0.071668435	0.445677352	0.012335556	0.474901891	0.015192374	0.37857455	0.123198495	0.675293994	0.270536381
246	0.510543931	0.051870202	0.448561299	0.011768617	0.473284531	0.018410132	0.382667875	0.121161475	0.703706956	0.259055961
247	0.497020912	0.035769417	0.447796011	0.014022856	0.478983951	0.019449281	0.349644029	0.105540158	0.736791205	0.270334515
248	0.501187515	0.061761469	0.451736176	0.014478667	0.476742554	0.019682886	0.340101933	0.07703761	0.737564373	0.275029258
249	0.518290997	0.08913749	0.449706364	0.017327006	0.47627809	0.020526141	0.324478304	0.110078168	0.716211414	0.272568853
250	0.547108018	0.09407415	0.453246045	0.017677347	0.478548622	0.020994495	0.364074671	0.126871594	0.708620751	0.276494905
251	0.557123721	0.095705864	0.449855626	0.01674727	0.483056998	0.022485391	0.405151546	0.131791528	0.66805582	0.270657386
252	0.574500704	0.0943253	0.451208138	0.016990636	0.474374568	0.021783734	0.420110261	0.144716146	0.669958043	0.252416514
253	0.577276874	0.096022159	0.450324166	0.015960597	0.479925203	0.021872045	0.429778814	0.147486213	0.651599491	0.217036635
254	0.573604989	0.094961177	0.450940466	0.015688528	0.480017936	0.022952454	0.430882871	0.148480574	0.629456651	0.207837254
255	0.556966877	0.080225762	0.445902824	0.010836094	0.475158	0.023341181	0.411217189	0.137589788	0.62201283	0.191227748
256	0.55048306	0.071212817	0.446769607	0.011686019	0.476749682	0.021428927	0.378935432	0.138681491	0.636913705	0.161554095
257	0.534079003	0.066020099	0.447811079	0.012151621	0.479808617	0.020725434	0.386239159	0.129729782	0.610376549	0.166798684
258	0.5267712	0.064217212	0.447021282	0.010719214	0.47473762	0.021763296	0.363812113	0.120125205	0.654747856	0.178054958
259	0.518729103	0.057056407	0.446684647	0.011173632	0.478555882	0.021701034	0.379598033	0.138380004	0.70125984	0.171037108
260	0.517412341	0.052273255	0.447268116	0.012175125	0.478943157	0.021720736	0.409986067	0.146540673	0.728340101	0.180583319
261	0.520846009	0.078585322	0.447047019	0.01301372	0.475609183	0.019343486	0.440233755	0.158478325	0.753531802	0.170537163
262	0.545638192	0.08385666	0.447520232	0.012186066	0.475806522	0.020045898	0.438488472	0.146964367	0.76587832	0.167283505
263	0.558599937	0.084888912	0.44611845	0.012578255	0.47960372	0.019133473	0.45664748	0.150968341	0.745090687	0.160295562
264	0.567312789	0.084584136	0.447123063	0.012440489	0.47422508	0.017210579	0.463597286	0.147116467	0.727283823	0.170638509
265	0.563742089	0.083609885	0.447289908	0.011556339	0.478766859	0.015608337	0.423611116	0.139454731	0.675389647	0.176439054
266	0.553507459	0.081457716	0.448304915	0.010945367	0.479923141	0.014393698	0.391050899	0.122242358	0.637059391	0.18407521
267	0.532732403	0.059154016	0.447239804	0.024987402	0.479841518	0.014018439	0.36783396	0.124956777	0.61265415	0.207926777
268	0.517491746	0.044864675	0.452242541	0.025282064	0.478035831	0.013085662	0.372146118	0.125108829	0.615485048	0.233715836
269	0.506804943	0.029270119	0.453393972	0.025677499	0.480699134	0.014609025	0.35257448	0.108252969	0.591366649	0.243250712
270	0.505705142	0.029494413	0.456494188	0.025509322	0.475210881	0.017017257	0.353880203	0.113678144	0.634519947	0.249561519
271	0.509352994	0.054351911	0.456589806	0.026124929	0.477574313	0.01786651	0.362348855	0.136339184	0.641980183	0.239303325
272	0.51713835	0.062638962	0.454788589	0.026530592	0.475733399	0.020521357	0.39321841	0.138312687	0.657614028	0.235336986
273	0.534998727	0.070313836	0.448077214	0.03532957	0.478683162	0.021638183	0.395730054	0.120409057	0.649847114	0.239950608
274	0.548850846	0.098818634	0.458218992	0.035773809	0.47884165	0.021834206	0.425119948	0.119957118	0.706304157	0.226477809
275	0.575273311	0.098340156	0.454402769	0.035041416	0.481577158	0.020748169	0.423877215	0.121538926	0.675574422	0.246117006
276	0.58077426	0.100466176	0.45575999	0.040291837	0.477327573	0.018613808	0.426553607	0.121264335	0.683368361	0.261520242
277	0.568439245	0.094303309	0.463266015	0.046715973	0.48136698	0.019766057	0.402196324	0.104591516	0.713888764	0.266997854
278	0.553650784	0.092854426	0.471511066	0.047682688	0.478420353	0.019285686	0.398734355	0.105121425	0.739837563	0.254940804
279	0.539808869	0.085386237	0.465203941	0.049705682	0.476759076	0.01749383	0.365035045	0.104714133	0.677348471	0.243662798
280	0.510257769	0.041851373	0.478849339	0.049124729	0.476724005	0.018156803	0.370280182	0.109622158	0.675764084	0.245524055
281	0.507671022	0.033408111	0.476201582	0.049830062	0.473663604	0.024129822	0.374676943	0.12364864	0.700414753	0.243623333
282	0.508401442	0.051464776	0.469788766	0.048567462	0.479851091	0.024929302	0.392573464	0.122794284	0.681867862	0.250315159
283	0.517500091	0.052284863	0.469891489	0.042876505	0.476358557	0.023407508	0.36732167	0.121623866	0.686075854	0.262136753
284	0.517502749	0.069621249	0.466005826	0.041018164	0.474423349	0.024437325	0.380183661	0.127517396	0.697488976	0.274658115
285	0.535987639	0.077655917	0.452649653	0.022709104	0.478735232	0.025609389	0.395505607	0.12050609	0.700641775	0.271053558
286	0.544047606	0.093962677	0.451157224	0.023002042	0.482039154	0.02563134	0.391831017	0.123681331	0.688737607	0.273148954
287	0.577354372	0.091732768	0.453294885	0.023335817	0.474114275	0.020034929	0.382724988	0.105030357	0.642589605	0.292680845
288	0.570964825	0.087627187	0.446783853	0.013577127	0.477440917	0.018707348	0.386068022	0.105298019	0.641442001	0.261966774
289	0.568327606	0.088577315	0.446238959	0.012945123	0.478873479	0.018883924	0.373213625	0.107615843	0.639105523	0.246248194
290	0.550226021	0.080973703	0.446010578	0.013438218	0.476080155	0.01583531	0.382122064	0.096851838	0.644507396	0.235513459
291	0.535471356	0.07389006	0.446358466	0.013093642	0.474247718	0.014728886	0.374850023	0.107566126	0.639474607	0.257723443
292	0.501564002	0.017056453	0.443314469	0.013344729	0.4750965	0.015859681	0.372320771	0.10824357	0.703592336	0.266214831
293	0.498083973	0.014932415	0.445915484	0.012453726	0.476183307	0.017098228	0.389000881	0.116134486	0.67162087	0.237395176
294	0.496450448	0.074478358	0.446085358	0.02723038	0.47668463	0.017113944	0.403906345	0.126245728	0.683493817	0.259757231
295	0.534345007	0.082328633	0.452240694	0.026838785	0.475172246	0.017385196	0.381863642	0.126255854	0.742927516	0.322556209
296	0.555271709	0.087525644	0.453972232	0.040358046	0.476686537	0.017847071	0.391514003	0.155882924	0.801083946	0.334093368
297	0.571972418	0.104153693	0.466793025	0.040104439	0.476074326	0.019025999	0.410094905	0.146446933	0.77449199	0.329952857
298	0.60239954	0.101058411	0.463976526	0.040294353	0.477850091	0.018666854	0.404892027	0.151299449	0.78604095	0.331580414
299	0.609220934	0.099859527	0.464303374	0.044873923	0.476307869	0.018833038	0.400617051	0.150989888	0.779202569	0.335359089
300	0.572288322	0.094511618	0.46503495	0.044835264	0.478940642	0.020442485	0.409704554	0.147075487	0.724126089	0.364527169
301	0.549750757	0.090833531	0.469040895	0.044716029	0.477191985	0.020759934	0.409011638	0.142318514	0.669171739	0.311487658
302	0.533244205	0.083305879	0.457217109	0.04298901	0.478971553	0.020553125	0.390147591	0.12926898	0.685940111	0.32184937
303	0.500932801	0.02052482	0.465914583	0.048450401	0.475779843	0.018974504	0.402291429	0.128739556	0.671113932	0.316846542
304	0.493995571	0.012314946	0.469546926	0.048792098	0.477557039	0.018541941	0.405664468	0.120633821	0.654154134	0.306907768
305	0.490884781	0.015802879	0.463950396	0.053856891	0.477127755	0.018103849	0.383988047	0.114352822	0.643989408	0.297120028
306	0.495277691	0.037037186	0.469989157	0.049907476	0.478307796	0.016983814	0.374409986	0.104607819	0.636484981	0.241518513
307	0.503424764	0.080414367	0.468909419	0.054080979	0.476197898	0.015283956	0.357019174	0.103452959	0.571249831	0.212122626
308	0.533250868	0.083673524	0.465775979	0.048215441	0.477421784	0.015874159	0.344730043	0.094586149	0.535233068	0.233102427
309	0.547481918	0.092666278	0.460637641	0.051834993	0.475961828	0.016460041	0.354769075	0.121023606	0.585957062	0.237077799
310	0.565985632	0.091786565	0.47334069	0.052316213	0.475364864	0.016722579	0.388699901	0.12160016	0.566786134	0.234529739
311	0.567407227	0.093542312	0.462014258	0.045974373	0.476982498	0.016584885	0.392340171	0.122317452	0.506688249	0.209275957
312	0.559048975	0.091326111	0.467194355	0.047512178	0.477012658	0.015854992	0.40596956	0.121708974	0.521884298	0.243380248
313	0.530612302	0.065774391	0.467313325	0.04795163	0.476011419	0.016299757	0.410163546	0.129325449	0.602770281	0.241204164
314	0.518249905	0.05855669	0.478380477	0.046733447	0.475686324	0.015955258	0.392908776	0.122548535	0.568017304	0.203405556
315	0.501192605	0.026580918	0.468047547	0.043227363	0.476171017	0.015403945	0.395638573	0.130984438	0.555183101	0.221123231
316	0.497037244	0.015518609	0.474911022	0.0427558	0.474500406	0.014488811	0.41369077	0.130662836	0.590772176	0.223734973
317	0.500347936	0.051539041	0.470040953	0.050976066	0.477816021	0.014020281	0.41052897	0.132328396	0.584851825	0.230764815
318	0.512496686	0.069464048	0.477491617	0.049786201	0.477134633	0.01593201	0.394607341	0.1424761	0.504696715	0.205358182
319	0.530873573	0.075544098	0.467847574	0.045294465	0.478725994	0.01564047	0.406900501	0.146991757	0.507144415	0.214221862
320	0.543159223	0.082551498	0.464877546	0.045203577	0.478104854	0.015638543	0.402773154	0.145805079	0.543604505	0.225497459
321	0.562724566	0.082774951	0.461421871	0.038799547	0.478329897	0.015675615	0.388318872	0.123144011	0.529757285	0.204289117
322	0.56326232	0.082839811	0.464342999	0.039656087	0.475741065	0.015393408	0.38136785	0.1360896	0.5337093	0.212334352
323	0.552741408	0.072431641	0.44887135	0.01309313	0.475990367	0.015723044	0.406979609	0.135458972	0.560653627	0.208411965
324	0.53584857	0.061669782	0.45029403	0.030634326	0.47669313	0.014031031	0.400321507	0.120908153	0.519610965	0.214743167
325	0.522724712	0.0533078	0.461700201	0.030378132	0.477880883	0.014675888	0.382359934	0.104015292	0.518577194	0.198991482
326	0.505150437	0.028108757	0.459284663	0.035790303	0.478009236	0.015377496	0.379318345	0.104295978	0.528723824	0.197230716
327	0.505874217	0.02325533	0.461382437	0.03687846	0.47865361	0.015070483	0.389235353	0.104547104	0.526400197	0.205580561
328	0.505763125	0.05514302	0.462002885	0.043485089	0.480027211	0.014717181	0.384439409	0.084900188	0.539418769	0.20349509
329	0.514967728	0.057376503	0.470071566	0.044412708	0.478670597	0.015849656	0.376234925	0.083151928	0.55758121	0.213728704
330	0.525968254	0.064536228	0.458668077	0.051651593	0.475586975	0.017074806	0.35634557	0.093663742	0.556514466	0.203766804
331	0.533900642	0.068158918	0.469511652	0.051610702	0.47993089	0.016899012	0.365277398	0.116659172	0.509282172	0.204816881
332	0.541490376	0.077255943	0.464080822	0.048222752	0.477188921	0.015609268	0.377831638	0.119163409	0.496463466	0.190873013
333	0.554468668	0.076084904	0.468477166	0.048038148	0.478323925	0.016188561	0.369305718	0.115324771	0.462901652	0.172803778
334	0.547888708	0.063479264	0.456829989	0.040727412	0.475362182	0.016016354	0.389850903	0.115566354	0.441458416	0.149019464
335	0.537868094	0.062458527	0.456440425	0.040753862	0.477213049	0.015374647	0.399816811	0.124210477	0.402194965	0.125776558
336	0.530379009	0.054963475	0.444930887	0.014708754	0.470987248	0.012835484	0.399854517	0.124719949	0.437276161	0.15644685
337	0.519129348	0.048826343	0.447882926	0.015075735	0.473406863	0.012736549	0.368233585	0.131683251	0.466931915	0.150701658
338	0.50486002	0.017762086	0.446317077	0.014433225	0.47049638	0.011931616	0.395785415	0.13255001	0.450896299	0.165436886
339	0.503131831	0.015080895	0.446284604	0.014819649	0.471614933	0.012038094	0.387990022	0.132682579	0.474446344	0.167612601
340	0.503147674	0.042352917	0.446841502	0.014335827	0.469254124	0.012736828	0.389385688	0.132615979	0.494132161	0.176755792
341	0.512500072	0.082466808	0.447521162	0.014814529	0.47287277	0.012679661	0.380903471	0.133772956	0.4722597	0.21653848
342	0.536591935	0.085730935	0.444424248	0.016916068	0.470133495	0.012085362	0.411747241	0.137915823	0.467326164	0.202829766
343	0.542895782	0.0883634	0.447216952	0.020350242	0.470424056	0.014124306	0.402452064	0.11939414	0.488231146	0.205942939
344	0.555740201	0.088906514	0.452930403	0.019612603	0.472505367	0.015442483	0.403603148	0.118193362	0.478105021	0.216819709
345	0.563488483	0.088702995	0.454475868	0.019414721	0.475018179	0.014784294	0.393427575	0.128511034	0.500839341	0.211239194
346	0.557214797	0.084940548	0.453794754	0.019596807	0.47385236	0.014146519	0.410777414	0.151621853	0.524099636	0.205969018
347	0.533989882	0.054246695	0.454045951	0.01916265	0.474894619	0.014561115	0.442705154	0.14506529	0.515058017	0.166868439
348	0.529814577	0.047740854	0.448808742	0.015258892	0.476888371	0.01572661	0.412896311	0.147204594	0.520192456	0.161998608
349	0.515656424	0.03335476	0.446127331	0.010410717	0.478006816	0.015532735	0.420763278	0.150990289	0.529384494	0.159288669
350	0.508633077	0.027263761	0.4424582	0.010718283	0.475029862	0.017105225	0.428923392	0.157050574	0.507115853	0.129836867
351	0.502729249	0.042044958	0.443830132	0.011853161	0.477445841	0.017678995	0.428738093	0.156200114	0.499700451	0.133880216
352	0.51137346	0.058656778	0.444768822	0.012134152	0.477576172	0.019155733	0.371688759	0.124174034	0.513140881	0.135109257
353	0.519473946	0.074392182	0.445239997	0.011989615	0.477813327	0.019285423	0.382181501	0.12557106	0.507751358	0.131691962
354	0.533345318	0.084782482	0.443578327	0.012309028	0.478003907	0.018898511	0.367814338	0.111181571	0.492416847	0.145037967
355	0.548796391	0.08980043	0.447049105	0.012770346	0.477115548	0.018718809	0.377823663	0.108440479	0.500439167	0.146569379
356	0.564795971	0.087718881	0.446939003	0.012316988	0.475392044	0.018325098	0.353996766	0.078362718	0.500738156	0.147696465
357	0.56076808	0.081014969	0.447479963	0.029541953	0.478415596	0.018138719	0.348138607	0.108239072	0.481978357	0.153634333
358	0.560473084	0.076848993	0.454354155	0.02931413	0.476800311	0.015854185	0.378252876	0.133861294	0.475268328	0.149971652
359	0.553479934	0.069695565	0.454160619	0.029362023	0.474394548	0.015601514	0.383849955	0.134092915	0.479782927	0.149997052
360	0.536828005	0.057937862	0.45305593	0.029450632	0.476569259	0.015660682	0.367174017	0.138780001	0.445501995	0.139847465
361	0.520189726	0.042298342	0.45189507	0.028730119	0.478797007	0.015926274	0.36914947	0.161465576	0.439906955	0.131393572
362	0.516676247	0.042244447	0.4509974	0.028965523	0.473562706	0.01368986	0.426261497	0.159045514	0.438402367	0.170434772
363	0.506935656	0.057490886	0.444802868	0.008879808	0.47609601	0.016075917	0.381418312	0.15793755	0.45108546	0.180350338
364	0.509310031	0.049458938	0.44361223	0.009222581	0.476815355	0.017807391	0.386411524	0.137257554	0.474326909	0.180057938
365	0.516670954	0.072834463	0.442912197	0.00969383	0.478904247	0.01851625	0.404705834	0.135726334	0.472115004	0.209991727
366	0.539186525	0.075969837	0.442653692	0.009492999	0.472113073	0.023656243	0.40585252	0.131850103	0.494105935	0.236255279
367	0.552330995	0.086126433	0.443310308	0.010143126	0.481647825	0.022632215	0.366732442	0.110328891	0.556284201	0.239867146
368	0.570064569	0.084974499	0.442212069	0.009576416	0.478393328	0.024579117	0.387403524	0.112295173	0.574565709	0.222072465
369	0.574744225	0.080753511	0.441660607	0.010184214	0.481467974	0.023405752	0.376597679	0.095017965	0.566880262	0.227706989
370	0.567156327	0.084582797	0.442261243	0.010125527	0.479125583	0.022722382	0.365069342	0.093296141	0.634254098	0.20637579
371	0.543493485	0.069348386	0.442470598	0.008971318	0.48248632	0.021188506	0.35812968	0.105762927	0.635510814	0.184394343
372	0.530988419	0.064894538	0.441642809	0.009423339	0.476161015	0.015814902	0.372404981	0.123932305	0.595399868	0.183542727
373	0.513958836	0.041227581	0.441808474	0.009166318	0.476797032	0.017313672	0.369100714	0.122111867	0.557872415	0.213227482
374	0.49715811	0.029739931	0.442151821	0.010924222	0.474398041	0.01371331	0.378956699	0.1186523	0.572505379	0.210283596
375	0.506404662	0.052481331	0.444181979	0.01113951	0.47556119	0.014653703	0.37691915	0.134500204	0.519799674	0.194175222
376	0.525214016	0.074969112	0.444854212	0.010525357	0.475523329	0.014042725	0.399045122	0.137429878	0.488243783	0.189443247
377	0.543657696	0.094227521	0.445380199	0.011164658	0.475827098	0.013650788	0.394024897	0.127232492	0.454392648	0.187476884
378	0.564157414	0.106347075	0.444961989	0.010685444	0.476991892	0.013033625	0.392126715	0.119746514	0.474363816	0.188373266
379	0.586317861	0.105667304	0.445030761	0.01074885	0.476780355	0.011062224	0.399255502	0.117213975	0.43395257	0.137971184
380	0.581568289	0.108672246	0.442243898	0.010032259	0.475779116	0.011975344	0.403303647	0.117375328	0.440827167	0.179743109
381	0.561988819	0.106956056	0.440092313	0.010494058	0.475145519	0.010183375	0.385588849	0.099676886	0.477266622	0.197284209
382	0.540539563	0.097674523	0.440930009	0.010649157	0.47596128	0.010528087	0.377861869	0.094199289	0.504397261	0.197319106
383	0.516007948	0.075925297	0.440795815	0.011064313	0.473202527	0.010729798	0.377965391	0.095113207	0.488674557	0.197223056
384	0.501093113	0.040449892	0.442419231	0.01157551	0.474412858	0.010398359	0.362408698	0.082517716	0.539895284	0.216631295
385	0.49176656	0.037953702	0.442822075	0.011784544	0.473312974	0.011261801	0.378824627	0.103705366	0.589340115	0.207062365
386	0.49703809	0.062442599	0.444074202	0.010621273	0.475229156	0.010881669	0.391058409	0.113847524	0.578674042	0.199407848
387	0.509462702	0.066887141	0.442568326	0.009487791	0.473113918	0.013106997	0.40602212	0.116253759	0.555680513	0.19453861
388	0.522801685	0.071361403	0.443171263	0.012432208	0.477387297	0.013973535	0.391457856	0.116528141	0.553988004	0.214240047
389	0.534094119	0.073537476	0.445103753	0.01235135	0.476866591	0.014116827	0.380510437	0.118091551	0.54154706	0.221241272
390	0.554852641	0.068877784	0.445343924	0.013116693	0.478098595	0.014164124	0.364645576	0.133194993	0.486912537	0.197040962
391	0.568620944	0.067611772	0.446271515	0.012691504	0.479645836	0.01536039	0.380872893	0.119573756	0.474844515	0.221796489
392	0.560805202	0.056630372	0.446202517	0.012657075	0.480148661	0.016651437	0.353137457	0.154969211	0.507007134	0.22093614
393	0.550919724	0.056212232	0.447459388	0.012420005	0.480286109	0.017831639	0.421098495	0.150644728	0.508141303	0.219401749
394	0.543335104	0.051524286	0.445100117	0.010265108	0.477962387	0.01736861	0.431464386	0.152523681	0.486777699	0.209878542
395	0.527879727	0.047166508	0.445248091	0.009828465	0.47690655	0.018699222	0.447826695	0.154299701	0.534498084	0.208850519
396	0.510246265	0.033226396	0.445929563	0.009140371	0.475616348	0.022075064	0.412908483	0.147966396	0.503661823	0.205272258
397	0.505325031	0.040268524	0.44695797	0.009129021	0.477045286	0.022592136	0.420543218	0.148402875	0.470037162	0.170590916
398	0.514630997	0.048589866	0.445789397	0.009453189	0.474984598	0.022489368	0.365333462	0.098995906	0.46007067	0.171268961
399	0.513009953	0.060775708	0.444784725	0.009558194	0.477928877	0.021490296	0.36950984	0.100097552	0.459123242	0.229962594
400	0.531161964	0.066966353	0.444535053	0.008795001	0.476931834	0.022593595	0.365609646	0.086262355	0.466609919	0.210081853
401	0.549772644	0.069136985	0.443552125	0.009959287	0.477973771	0.023119774	0.365173268	0.08675565	0.47809701	0.211310235
402	0.564153874	0.072034606	0.440691686	0.011377073	0.476088798	0.021844779	0.356918633	0.076927334	0.461638522	0.207663622
403	0.558729267	0.072907217	0.443403506	0.011432865	0.475159347	0.022181353	0.338229096	0.091404445	0.45636183	0.218929193
404	0.551217794	0.070439598	0.445163453	0.013437811	0.475934553	0.020677759	0.351210773	0.109655532	0.461684012	0.221090233
405	0.534210348	0.070872768	0.446941233	0.0131196	0.477046871	0.021323582	0.356630158	0.131875532	0.410630429	0.149056222
406	0.526892078	0.063679135	0.448518729	0.014118989	0.47409687	0.024199033	0.394623101	0.130510528	0.425014579	0.141399594
407	0.515109074	0.055057441	0.448548794	0.012680253	0.479637754	0.024384202	0.419715929	0.128510399	0.423141241	0.146619131
408	0.514536858	0.047222113	0.447846758	0.013169668	0.47781775	0.025835451	0.434379292	0.123817868	0.445900905	0.155521605
409	0.512287664	0.056489669	0.44897846	0.013772317	0.478458273	0.026237244	0.43280468	0.120382229	0.429323494	0.136222715
410	0.520618141	0.070373122	0.447590113	0.014396154	0.481231546	0.027346421	0.411682773	0.114924733	0.423103547	0.123492645
411	0.52697711	0.06593468	0.449173415	0.015124451	0.48170681	0.026562139	0.386782813	0.121740961	0.392999995	0.17178405
412	0.538975561	0.065235327	0.449937189	0.013741826	0.477033377	0.024850089	0.394818246	0.126755032	0.44801966	0.207811317
413	0.539351141	0.071741208	0.44920131	0.014416981	0.482345879	0.025077316	0.418614233	0.12456743	0.473798478	0.211279605
414	0.554660344	0.070734076	0.449764967	0.013213852	0.477433753	0.021989907	0.407281089	0.126623618	0.4884179	0.210876165
415	0.551636469	0.06642118	0.449129832	0.012415264	0.479325902	0.021045571	0.426121652	0.126469711	0.506182599	0.211775847
416	0.535896933	0.054512408	0.447762823	0.009872603	0.477965093	0.023510783	0.435317409	0.123584292	0.532202339	0.206735876
417	0.523530674	0.04412316	0.447434103	0.010108367	0.480323052	0.024071747	0.406287587	0.107004925	0.535677075	0.184237782
418	0.521793318	0.043941535	0.446315956	0.010015593	0.47771281	0.023123178	0.368416107	0.1198716	0.517404425	0.159554114
419	0.50963819	0.027335627	0.444468296	0.009251815	0.478556466	0.022386113	0.376041627	0.121143097	0.51728363	0.162436123
420	0.510592866	0.038430129	0.442690241	0.015055227	0.478991818	0.021938772	0.34950403	0.125232135	0.507848918	0.187861632
421	0.521407723	0.050148252	0.439221871	0.014863816	0.47949754	0.022365428	0.35842526	0.117464155	0.545841324	0.188270019
422	0.533902717	0.052546616	0.440063763	0.015169714	0.47822125	0.018797877	0.375018704	0.126839683	0.5042436	0.186763639
423	0.53811388	0.059759389	0.440063787	0.014708061	0.47657429	0.018731852	0.397282851	0.124390554	0.472776186	0.18247856
424	0.549116826	0.071493657	0.440091252	0.014724281	0.479949212	0.019988689	0.376286268	0.110696667	0.470048475	0.175407468
425	0.561439228	0.071469642	0.439768958	0.015381044	0.481574583	0.020447028	0.395604074	0.108163805	0.449539447	0.169736912
426	0.556664336	0.068438577	0.443365407	0.010022903	0.47951535	0.020661916	0.379247296	0.095609999	0.402568424	0.114171621
427	0.545733488	0.064284805	0.442363429	0.010065174	0.476871693	0.019562873	0.358330095	0.100445913	0.422021925	0.12152177
428	0.540284729	0.062114585	0.442454886	0.009701681	0.481886435	0.020305328	0.366698194	0.101188742	0.45497874	0.127414316
429	0.532843721	0.055719059	0.442343545	0.010011933	0.476052201	0.019557382	0.374416602	0.116835325	0.457963741	0.161810709
430	0.516509771	0.029752791	0.442991924	0.01076829	0.473178625	0.015755257	0.387191033	0.128474862	0.514524055	0.162162992
431	0.51677388	0.02670293	0.443660748	0.011320945	0.475150454	0.015550116	0.409208095	0.13275165	0.513178229	0.190651744
432	0.513936949	0.050659352	0.445918	0.01217733	0.479530573	0.015686233	0.421772206	0.139410045	0.534796631	0.19916411
433	0.527309799	0.066208474	0.449329972	0.013059914	0.474208498	0.01507389	0.420516217	0.138245085	0.516063499	0.220447799
434	0.538621354	0.082119872	0.451310062	0.013216906	0.478942335	0.013986575	0.428311098	0.133602487	0.546466911	0.220581758
435	0.559548473	0.085648216	0.453851557	0.010922863	0.475569367	0.013919335	0.403072798	0.125238731	0.536989534	0.227369798
436	0.571837962	0.100872267	0.453140557	0.011259138	0.47608856	0.014367333	0.379832721	0.124235055	0.559622502	0.221785358
437	0.59716928	0.10554848	0.452038813	0.010623919	0.472586608	0.014606171	0.382475889	0.148776056	0.552127051	0.20842708
438	0.605650616	0.101232703	0.449059021	0.009243126	0.475944638	0.015091648	0.40169704	0.152206214	0.552230108	0.219173106
439	0.596231747	0.09866353	0.447267425	0.00829274	0.472876406	0.016088351	0.404759371	0.155466033	0.552502346	0.211787732
440	0.576224101	0.091322826	0.445182276	0.0079863	0.475532472	0.015964668	0.407242525	0.15229305	0.504914272	0.214118252
441	0.561969125	0.086507242	0.444436824	0.00804337	0.475275767	0.015819192	0.414650261	0.152324621	0.518331838	0.214622452
442	0.542300105	0.062631369	0.443724346	0.010722622	0.476628053	0.014697733	0.422768915	0.139368022	0.501434374	0.235581414
443	0.52841028	0.05034554	0.444443572	0.011726212	0.474333239	0.017299118	0.383480477	0.108959277	0.53830297	0.232055145
444	0.544601583	0.066261834	0.446251881	0.012813248	0.480178785	0.016664663	0.373561454	0.082887648	0.523101938	0.217188546
445	0.565363395	0.077781218	0.445610559	0.013957317	0.477990735	0.015286266	0.377394712	0.077997535	0.555792761	0.21624822
446	0.585385215	0.08037811	0.447579372	0.014990487	0.479014993	0.014508004	0.368784451	0.106079235	0.520793211	0.218338791
447	0.604664528	0.080821812	0.447758853	0.019471183	0.478493702	0.014883676	0.38140918	0.1196738	0.52224232	0.194063467
448	0.602520514	0.083704099	0.450003123	0.018888532	0.477352476	0.015979398	0.414262223	0.140213285	0.50398401	0.163902398
449	0.582547951	0.082306283	0.446305835	0.018437101	0.477272415	0.012455068	0.440194631	0.134492905	0.458651733	0.158918859
450	0.561647153	0.076329844	0.45004425	0.018214757	0.476256585	0.013578357	0.463780963	0.13689241	0.468788588	0.150024983
451	0.536156631	0.057408427	0.445256412	0.017271853	0.47600764	0.014699499	0.456287241	0.150506841	0.455957997	0.149103311
452	0.515855718	0.029667579	0.447955704	0.016829158	0.47724793	0.015241083	0.445038974	0.141249177	0.439243197	0.14066541
453	0.508850539	0.028599152	0.445067251	0.010865029	0.477940094	0.015367075	0.413446307	0.133323886	0.444918394	0.144805967
454	0.510441005	0.056620102	0.446099842	0.012118525	0.476691914	0.015214002	0.385526717	0.104476299	0.477769458	0.149629717
455	0.517896414	0.057821353	0.447507799	0.012913689	0.474803007	0.016773374	0.368904185	0.113176653	0.467873442	0.143133263
456	0.524599636	0.071182751	0.448562527	0.013272425	0.478965402	0.016288365	0.386878514	0.134507242	0.467259359	0.147342937
457	0.534645832	0.082555759	0.448960423	0.01358259	0.475750065	0.015477424	0.387109816	0.120198418	0.464783311	0.145242111
458	0.55025996	0.09236135	0.44882704	0.013669639	0.479006398	0.01567408	0.379838181	0.122261413	0.44145329	0.147997006
459	0.561959386	0.093234975	0.448072147	0.01285888	0.475370729	0.015023585	0.373881614	0.120699008	0.423335409	0.138761721
460	0.553430724	0.087288318	0.446639585	0.012933474	0.479062223	0.014034271	0.3673141	0.118922317	0.41304884	0.183408789
461	0.553358018	0.088010919	0.444413257	0.012143925	0.474610722	0.013508976	0.354661524	0.103628107	0.475364125	0.188741818
462	0.543030441	0.080191414	0.442637587	0.010735348	0.476230288	0.014984918	0.329694641	0.067589296	0.491504812	0.19183185
463	0.527213573	0.068177941	0.442953682	0.009563605	0.475624037	0.015758494	0.340366125	0.071767915	0.507476926	0.191283729
464	0.507988167	0.043545936	0.444052875	0.011191884	0.476701379	0.016426114	0.339805055	0.074851664	0.490032995	0.185697737
465	0.506688428	0.041283363	0.44547857	0.011652492	0.47710923	0.017413544	0.33510915	0.070022067	0.492496419	0.184941552
466	0.501761687	0.05835939	0.446779954	0.010673016	0.477255285	0.017268346	0.319168329	0.105758983	0.467954028	0.146093427
467	0.512110186	0.071281998	0.447864461	0.012186886	0.480279291	0.016767946	0.350393355	0.107787524	0.459114742	0.137736172
468	0.524599385	0.085078893	0.446623909	0.012454071	0.477591693	0.016816443	0.350068057	0.112212658	0.438235128	0.153130986
469	0.540614498	0.089138413	0.44698987	0.017342878	0.480279577	0.016518515	0.364297271	0.110468412	0.465139544	0.153378152
470	0.561347091	0.088801116	0.447866654	0.017637498	0.479508924	0.017032493	0.368649733	0.141481933	0.441081882	0.155552988
471	0.56337626	0.088380318	0.448942423	0.017429746	0.476690066	0.020017031	0.414811611	0.135830763	0.41877737	0.151744662
472	0.552364361	0.076617014	0.44929831	0.017758533	0.479123247	0.021244487	0.392664838	0.120892961	0.413758683	0.189235589
473	0.54242028	0.067174249	0.448793137	0.017849981	0.481007791	0.021384833	0.398886991	0.142948812	0.436543858	0.204469682
474	0.527789426	0.04878134	0.44814049	0.018424854	0.476957119	0.020591563	0.405264544	0.143193065	0.46107105	0.19784181
475	0.506853759	0.021943688	0.444564021	0.017772765	0.47401489	0.021838552	0.398774898	0.165122881	0.513810515	0.194091636
476	0.505739939	0.020333853	0.448787999	0.017390653	0.481253481	0.022066688	0.402224743	0.142356395	0.558406115	0.194801724
477	0.506017375	0.04202976	0.44578408	0.017362542	0.472274017	0.018263559	0.415324438	0.14997803	0.576513731	0.195079717
478	0.514410508	0.045816379	0.44499563	0.017499115	0.474244475	0.016546765	0.420638633	0.153641918	0.556773126	0.172379835
479	0.523251915	0.05609302	0.445521867	0.016791047	0.474176002	0.016260509	0.400043631	0.136329243	0.507095551	0.171490179
480	0.536988139	0.062301935	0.44568907	0.015845095	0.479008377	0.015906642	0.411083102	0.156418616	0.471194756	0.161263197
481	0.553722394	0.066740595	0.442689919	0.010464449	0.472995126	0.01420988	0.408965075	0.136383247	0.421807301	0.155103047
482	0.559569955	0.067344439	0.443837976	0.010290588	0.479095197	0.012258698	0.3907462	0.134612994	0.431106496	0.148326737
483	0.552321959	0.061616721	0.445688272	0.009498681	0.47557013	0.011899339	0.394592524	0.142205305	0.451911128	0.174622971
484	0.544410324	0.060332988	0.445122766	0.009082163	0.477741122	0.011132466	0.432340288	0.140884523	0.478031814	0.181179713
485	0.533298135	0.053023445	0.444074309	0.008623624	0.476557791	0.012050698	0.427866387	0.143148193	0.492356324	0.178804367
486	0.518160868	0.039517375	0.443436503	0.008494591	0.476526463	0.013034305	0.380201507	0.117959478	0.498966694	0.177525783
487	0.509312391	0.023797836	0.443025994	0.009146548	0.476192594	0.013088625	0.391484189	0.115009342	0.456065822	0.343600394
488	0.509962702	0.022354846	0.441425622	0.00926543	0.475688481	0.013098986	0.384626234	0.115929106	0.528861666	0.413537313
489	0.511134481	0.041421625	0.441784346	0.009567196	0.47654804	0.014606557	0.361495245	0.084973091	0.56554302	0.415588633
490	0.516895151	0.054441527	0.441372454	0.010559328	0.472012925	0.017393054	0.362480843	0.119666135	0.568259978	0.498308563
491	0.52522862	0.062218442	0.443701994	0.010834708	0.47847712	0.017742713	0.40023551	0.116271074	0.662159729	0.494655553
492	0.537543368	0.068896567	0.443805826	0.010894105	0.473942161	0.016329025	0.393630505	0.110982419	0.694022751	0.491368449
493	0.549813843	0.075110501	0.444601369	0.009733545	0.476533496	0.01600251	0.378424406	0.131749823	0.604412162	0.40699888
494	0.560518765	0.074745537	0.444743705	0.009777265	0.473330855	0.016053277	0.382944119	0.134310187	0.600925922	0.342394636
495	0.552917159	0.069344807	0.444554174	0.00969138	0.476723194	0.015322305	0.397175109	0.136260509	0.587128842	0.337707868
496	0.541827333	0.062879532	0.443376815	0.00939006	0.471864152	0.01289042	0.369242859	0.106812944	0.522941184	0.180174852
497	0.530412793	0.054703448	0.444214261	0.009832409	0.47413516	0.014318082	0.360431671	0.123158067	0.51986717	0.184290693
498	0.515704882	0.043253135	0.444256365	0.009306721	0.472775567	0.015685677	0.387228894	0.121604478	0.501041055	0.179132504
499	0.50704813	0.019438763	0.443518913	0.009495188	0.47539165	0.016595049	0.370086372	0.098804014	0.442297506	0.197805111
500	0.505965149	0.037865676	0.444419301	0.010167301	0.474312282	0.017327246	0.371695614	0.122985317	0.467184126	0.202091468
501	0.51638515	0.042456298	0.443761754	0.01119203	0.476338291	0.017478967	0.389733398	0.147545597	0.451176858	0.171526835
502	0.520968366	0.054738964	0.445336878	0.010820435	0.47500453	0.017462551	0.431038427	0.145222031	0.439983344	0.168629329
503	0.534440875	0.059806533	0.446208632	0.009940284	0.476542723	0.016412115	0.406901348	0.138536199	0.467465997	0.174937598
504	0.544711876	0.066433167	0.447264564	0.011361897	0.473777902	0.017679522	0.401824474	0.144172758	0.496938908	0.179633313
505	0.559134936	0.066532829	0.447352529	0.011995763	0.477329016	0.01711321	0.394640744	0.149799578	0.4674209	0.280786707
506	0.549307847	0.062449219	0.449222255	0.012709522	0.475238836	0.016177801	0.384477234	0.129923206	0.497441936	0.282021927
507	0.549328232	0.062723638	0.447676206	0.012395115	0.478006387	0.019010472	0.342718947	0.088015788	0.526760232	0.283302661
508	0.533490944	0.056251203	0.447998202	0.012788027	0.478432405	0.021264676	0.344639158	0.088237317	0.516511106	0.285243763
509	0.519138384	0.048701109	0.448459017	0.013567168	0.482149637	0.020994322	0.3399665	0.106039345	0.515562344	0.284390512
510	0.503238046	0.023488877	0.447639585	0.012774138	0.478365314	0.020007834	0.334019351	0.102206467	0.534630561	0.29736889
511	0.503531921	0.021087303	0.445337379	0.012095522	0.479625487	0.020933277	0.342881334	0.136211197	0.521223247	0.213959158
512	0.496787488	0.05298157	0.443739092	0.010323625	0.47846266	0.022617078	0.391369057	0.13394775	0.523379874	0.216156222
513	0.512615323	0.065722204	0.444337976	0.009457613	0.477515316	0.01999914	0.389701509	0.137891248	0.541244948	0.215058282
514	0.526999283	0.082078673	0.443334198	0.008506527	0.477047133	0.017977264	0.406863999	0.14859423	0.561840189	0.219234678
515	0.54653635	0.088423764	0.443507564	0.008796028	0.479611695	0.018430917	0.427704203	0.136771516	0.527749443	0.220124549
516	0.564063513	0.089628712	0.442319059	0.008849558	0.478533685	0.018629041	0.422004223	0.134165754	0.511802602	0.196784046
517	0.575266767	0.092752574	0.442023921	0.008766398	0.479731476	0.018430284	0.384717119	0.105266668	0.474660945	0.19625682
518	0.556590283	0.0850442	0.439890146	0.008697109	0.477878404	0.017347075	0.378645575	0.108134768	0.497314191	0.195455245
519	0.543662965	0.078282639	0.439467311	0.008871707	0.47828809	0.017784017	0.361046183	0.121194325	0.46063571	0.185930221
520	0.529444146	0.060591243	0.438911128	0.009070811	0.47532264	0.018551016	0.362258267	0.098848832	0.476251996	0.193361813
521	0.510156822	0.038906366	0.438946187	0.010958795	0.477787077	0.018195329	0.371650934	0.112472447	0.506779814	0.202588742
522	0.500270069	0.022332863	0.440232253	0.010598822	0.475515354	0.018278338	0.382257605	0.127675336	0.533392525	0.204057374
523	0.503394568	0.053033918	0.441203678	0.01142502	0.477647078	0.017713092	0.405134928	0.132450517	0.476722312	0.197829349
524	0.516145396	0.057127125	0.44338125	0.011644297	0.475058734	0.017348071	0.432011378	0.138036605	0.503296089	0.19478334
525	0.519249165	0.06529393	0.444156277	0.011310961	0.478062987	0.017640357	0.418086004	0.134753533	0.511178458	0.18926888
526	0.530349493	0.072661776	0.446789694	0.011132715	0.474552655	0.016744437	0.408922446	0.150726509	0.47591089	0.186254899
527	0.547542799	0.075708334	0.446582723	0.010068623	0.476698852	0.017047519	0.431047344	0.148166885	0.453539085	0.180742709
528	0.56075412	0.075308511	0.445642018	0.009975562	0.474271393	0.016792481	0.408274436	0.143193417	0.490653896	0.18457127
529	0.55179913	0.06284671	0.443111777	0.009834262	0.475529385	0.017350365	0.40390017	0.149015095	0.479071569	0.189925392
530	0.547152901	0.063319995	0.442966032	0.009591099	0.473680913	0.017231856	0.403349686	0.136633326	0.494595265	0.195229218
531	0.5333794	0.057055793	0.441408765	0.009253078	0.475555265	0.016760585	0.391772497	0.12988301	0.501484954	0.201858366
532	0.516141808	0.043835114	0.440630221	0.009519427	0.472822213	0.016959173	0.360531294	0.134563323	0.518221462	0.200043453
533	0.505354452	0.030670813	0.440615296	0.009591347	0.475542247	0.01639402	0.399623096	0.136841474	0.508712971	0.196315056
534	0.505825436	0.024275566	0.441465473	0.009605393	0.473144639	0.015155706	0.396687067	0.158386797	0.493972158	0.192303623
535	0.506681049	0.04955971	0.44126972	0.009699621	0.474392509	0.014589729	0.414701188	0.154100908	0.456169438	0.166561671
536	0.523288453	0.059002668	0.441624844	0.010183355	0.472387803	0.014719797	0.431877959	0.15530201	0.482137382	0.160563754
537	0.537049651	0.068211748	0.442266476	0.010238653	0.47498455	0.014712862	0.459832048	0.15226443	0.46224432	0.187092386
538	0.547567201	0.072485658	0.443109202	0.009575075	0.471563339	0.01430574	0.436976075	0.137207374	0.482165039	0.187852256
539	0.560714352	0.072540599	0.442793393	0.010664776	0.474028158	0.015609604	0.427435732	0.135262521	0.4978495	0.184190624
540	0.561169636	0.071540354	0.443488646	0.010585404	0.472625279	0.01709754	0.402142119	0.106081543	0.498958707	0.210365317
541	0.554038239	0.062356402	0.443220425	0.01163441	0.476363695	0.017390202	0.388981211	0.120850338	0.52037313	0.212935187
542	0.543832231	0.056416901	0.443588626	0.013324513	0.471958721	0.017428871	0.381558788	0.109929862	0.552181685	0.208322173
543	0.531473768	0.04313275	0.446542978	0.013022732	0.476280713	0.017447221	0.366169739	0.113591768	0.539872229	0.186653899
544	0.516660881	0.02363497	0.446099699	0.013906618	0.47225045	0.019222896	0.360878062	0.128557164	0.54089402	0.18721674
545	0.521244895	0.021620167	0.447294843	0.014145592	0.477840126	0.018968351	0.378947639	0.122299934	0.571193254	0.244022926
546	0.514709055	0.044281627	0.448299468	0.014607898	0.471886122	0.019058504	0.385063779	0.122409013	0.584235334	0.249982469
547	0.519415784	0.045020671	0.448092759	0.013934567	0.478250182	0.018439523	0.351949883	0.137967344	0.587402797	0.274473989
548	0.520723689	0.058307815	0.444496202	0.011970469	0.473364341	0.017894778	0.375850856	0.141738437	0.632357991	0.269996543
549	0.529484522	0.066264508	0.446553743	0.012581851	0.478344083	0.017487849	0.398829126	0.14228568	0.650085306	0.279974668
550	0.532555699	0.074283935	0.444939923	0.013590736	0.472000992	0.015038949	0.395824683	0.134488891	0.66668582	0.300780657
551	0.544343722	0.073729763	0.446542621	0.012683084	0.475643969	0.015012461	0.39763751	0.144293429	0.63852998	0.266487452
552	0.540337217	0.064429474	0.445761085	0.012371507	0.473084986	0.013879158	0.413552022	0.14171879	0.616869974	0.264781947
553	0.541563904	0.067093394	0.446023488	0.011910652	0.474079263	0.013866008	0.410007513	0.102887334	0.538151371	0.257423144
554	0.530678451	0.058436925	0.444842577	0.01199404	0.471289217	0.014210572	0.388129914	0.115196825	0.541613972	0.256853252
555	0.52618016	0.049538265	0.444772685	0.012406498	0.47407136	0.014763158	0.39274044	0.119869495	0.537374687	0.241042716
556	0.517718136	0.034294845	0.44500494	0.011314796	0.472332132	0.014902492	0.386157238	0.131696824	0.473214328	0.183372064
557	0.514267302	0.032085185	0.447469544	0.010858101	0.472087526	0.013881087	0.383954728	0.127434595	0.47663523	0.182283304
558	0.513614917	0.04848032	0.447060812	0.013230813	0.47276113	0.012992529	0.376936245	0.126246441	0.514596617	0.184560871
559	0.519220912	0.065463555	0.449448967	0.0134573	0.474508071	0.012799367	0.398299158	0.122960421	0.480476511	0.146459143
560	0.529687822	0.072567807	0.45157702	0.013204181	0.471943581	0.012234978	0.375816333	0.131857971	0.448305166	0.147528279
561	0.543039715	0.07713613	0.449436009	0.013071947	0.474093366	0.01097766	0.412066793	0.121562398	0.48001796	0.153513026
562	0.562753618	0.084555872	0.448822451	0.012734724	0.47232945	0.010403676	0.409701467	0.108314084	0.494949079	0.186694537
563	0.567706287	0.083395809	0.449179006	0.012139754	0.472584236	0.010880828	0.401816463	0.135099959	0.487023711	0.19298796
564	0.568004501	0.079493255	0.446684933	0.010025678	0.471505046	0.011816325	0.425434649	0.164801734	0.505578125	0.190036576
565	0.548680496	0.067528999	0.446039546	0.009920407	0.472446239	0.012171578	0.444400263	0.169613754	0.524550188	0.186318002
566	0.53494916	0.059743004	0.445060027	0.009066058	0.470446897	0.013393761	0.402979803	0.157001628	0.52358247	0.187395566
567	0.514373076	0.045696272	0.444350755	0.008846963	0.473167992	0.014495339	0.405291653	0.165019495	0.477023184	0.186695878
568	0.50900991	0.022206379	0.444279599	0.008347158	0.473345554	0.01448085	0.40864315	0.180581176	0.47728709	0.154842002
569	0.502845371	0.065707598	0.443740952	0.009409946	0.471641779	0.022174436	0.390225792	0.160285353	0.438523614	0.146771625
570	0.523377252	0.06748796	0.442206693	0.008933902	0.479163992	0.022435852	0.374459064	0.145528213	0.423758113	0.156654958
571	0.527697146	0.075593236	0.442640936	0.010902588	0.477692342	0.022567235	0.391486657	0.142919966	0.450071573	0.191734605
572	0.535721791	0.108009873	0.445832622	0.01201251	0.476251638	0.022957359	0.383286572	0.140708619	0.517293346	0.188708644
573	0.55768888	0.112355093	0.448899055	0.013033909	0.476798308	0.023917203	0.375960684	0.146403225	0.489450669	0.189133638
574	0.57335664	0.110934911	0.450770366	0.013718897	0.480843365	0.023824469	0.367325652	0.120561163	0.520850921	0.188937813
575	0.560189104	0.100107263	0.453462744	0.01199003	0.472584367	0.016709964	0.364769113	0.144691655	0.502806938	0.186425187
576	0.556594074	0.100337965	0.454142129	0.013185856	0.47343204	0.021336418	0.384594584	0.142315306	0.458765948	0.214085615
577	0.549036717	0.096101449	0.450705123	0.012939103	0.479366827	0.021673315	0.411597145	0.141101281	0.45795927	0.17768651
578	0.52645179	0.05527024	0.449140584	0.012958257	0.476671219	0.020760385	0.426709592	0.140111256	0.455717397	0.182885381
579	0.509596646	0.031973659	0.449282563	0.012603096	0.472422123	0.019010854	0.432864428	0.133057862	0.439445817	0.180660065
580	0.504668117	0.028620945	0.446010745	0.011148	0.47634536	0.019280058	0.425884986	0.143080754	0.460529876	0.229939685
581	0.500724578	0.049940661	0.444457901	0.015637155	0.477209437	0.019272956	0.400427318	0.124216757	0.518481553	0.229533537
582	0.512258911	0.075693064	0.447919381	0.014655246	0.472410798	0.014144283	0.387509561	0.100903638	0.475191891	0.228347745
583	0.533185375	0.082934	0.447297084	0.014617193	0.471259069	0.01607277	0.385980737	0.101096337	0.540287113	0.223721784
584	0.549961412	0.084450782	0.445848751	0.014347224	0.476571655	0.016291755	0.365112662	0.092006658	0.576874411	0.221558494
585	0.560999084	0.08688242	0.447559237	0.015611601	0.471502841	0.015551538	0.360577655	0.13847892	0.563751447	0.2178819
586	0.574891424	0.084973614	0.450565064	0.01626414	0.473428714	0.015323454	0.389708173	0.131635824	0.518818307	0.179295028
587	0.566695607	0.078452835	0.4484972	0.014183659	0.472792733	0.015780761	0.365585971	0.127874817	0.541420841	0.195767626
588	0.548029673	0.063773283	0.446055627	0.013961412	0.475335908	0.017672546	0.367833769	0.13579859	0.529536295	0.178173504
589	0.530942523	0.052664899	0.446025956	0.013898654	0.473643219	0.016996053	0.384935868	0.133868387	0.4972525	0.179833618
590	0.523480678	0.045166627	0.445788431	0.013743054	0.475762379	0.017818512	0.394493914	0.142231431	0.523493123	0.19628514
591	0.507530773	0.024367033	0.443656349	0.010983958	0.474164379	0.019594613	0.384275448	0.117994883	0.521336484	0.198734074
592	0.504440415	0.037069048	0.44229902	0.0102567	0.475696468	0.021829315	0.428903115	0.10935941	0.491407394	0.208284182
593	0.508567023	0.073019077	0.445399451	0.009435023	0.480769527	0.021773617	0.423702514	0.117268003	0.494745398	0.182710221
594	0.532685888	0.074067364	0.445348203	0.011302034	0.47623744	0.019559349	0.438676763	0.129570347	0.486424506	0.212416586
595	0.533638763	0.077192328	0.445668089	0.011488443	0.475180256	0.019179639	0.462902772	0.134853923	0.534479439	0.207968714
596	0.546389258	0.083705774	0.445180666	0.014163447	0.478213072	0.019172334	0.432637537	0.133518896	0.539197874	0.193334759
597	0.557435071	0.083246317	0.446651757	0.014421928	0.477935565	0.01845115	0.426500869	0.128875606	0.557870865	0.183496422
598	0.55436672	0.081240431	0.446139479	0.013585087	0.472717237	0.016525666	0.418541372	0.136349399	0.547727776	0.181894249
599	0.53073926	0.056516716	0.446726346	0.013764223	0.476294148	0.017255326	0.390875208	0.158836633	0.555608439	0.187857977
600	0.5273018	0.054509724	0.445251465	0.013709559	0.476481724	0.019373257	0.403849578	0.161211341	0.513181412	0.157163896
601	0.519741058	0.048890977	0.447504044	0.014230431	0.478632307	0.02111682	0.428140664	0.15681533	0.514380872	0.166716836
602	0.508359277	0.023285662	0.445234108	0.013016334	0.475540721	0.019967843	0.411608362	0.151120465	0.500522792	0.175066407
603	0.504560828	0.020806734	0.445966208	0.012398434	0.478163791	0.019627391	0.435118663	0.147670029	0.491698813	0.178398114
604	0.508946729	0.042925399	0.446348929	0.012663815	0.476413345	0.018758976	0.437698519	0.145877867	0.490481985	0.177558163
605	0.519734097	0.060495355	0.446696019	0.013346266	0.475368989	0.018114052	0.403742599	0.113132951	0.471989083	0.165094792
606	0.537413645	0.073697283	0.446183002	0.012171247	0.471663904	0.015017628	0.394899404	0.085153975	0.470105064	0.163479774
607	0.553136098	0.079677431	0.44661088	0.011649672	0.47060113	0.014372013	0.395498264	0.115455508	0.474529183	0.159501845
608	0.573161101	0.08004484	0.445344996	0.011237157	0.470856345	0.014552348	0.400334859	0.113565925	0.450811791	0.152351082
609	0.574125814	0.080779679	0.445282531	0.011446956	0.471259749	0.016014221	0.39493953	0.119495809	0.468450046	0.149712196
610	0.564154637	0.07673285	0.445151925	0.012023579	0.474198604	0.015747156	0.378339434	0.114520811	0.470680285	0.189202187
611	0.547053146	0.06999926	0.442609727	0.011073426	0.474520564	0.015694269	0.376315391	0.131337833	0.489909899	0.191911735
612	0.529224718	0.055200073	0.443558371	0.011761758	0.475731301	0.015474385	0.406622684	0.130891345	0.483659232	0.189342937
613	0.50732044	0.030006023	0.443450093	0.011526959	0.477116752	0.015332108	0.38376627	0.10685177	0.470124733	0.192101884
614	0.506316233	0.020070531	0.443263042	0.009624572	0.475365925	0.014223088	0.388847971	0.116482213	0.45416553	0.188994556
615	0.503830218	0.045525673	0.443757296	0.00960631	0.475513721	0.013244335	0.413613081	0.119229773	0.449135625	0.199183694
616	0.514129972	0.060885905	0.445707142	0.009057241	0.472723937	0.013475174	0.429756653	0.130702829	0.436585379	0.168557021
617	0.533146203	0.06689757	0.44523741	0.00837383	0.476452208	0.012439942	0.400284934	0.119422617	0.46624378	0.168637192
618	0.549899471	0.068824214	0.444675553	0.007208216	0.47357173	0.011507092	0.414741039	0.13376507	0.480382371	0.166140716
619	0.562570882	0.068557302	0.443834078	0.008543905	0.475853205	0.011736962	0.435880065	0.133218983	0.468892789	0.159539481
620	0.574047565	0.074310527	0.44370147	0.008884858	0.474700105	0.011912157	0.420856428	0.130838694	0.472139621	0.156426079
621	0.568650949	0.072653384	0.442541122	0.009666691	0.476766193	0.01103774	0.390420818	0.125671745	0.449112415	0.146322317
622	0.549721026	0.065533885	0.442180192	0.00923089	0.475134015	0.011701433	0.380737758	0.133992731	0.442979217	0.135820549
623	0.541313684	0.059929258	0.443729305	0.009357038	0.473002362	0.012134321	0.38766259	0.132222675	0.453692627	0.148893635
624	0.526837087	0.050943685	0.44341979	0.01288628	0.472324622	0.012715949	0.364140344	0.112369935	0.513237655	0.154851335
625	0.516412413	0.046259509	0.445509303	0.012617732	0.472173631	0.013318358	0.373281932	0.120962766	0.508657396	0.15838065
626	0.50817169	0.044733161	0.447239637	0.014657358	0.473488247	0.014574036	0.395581806	0.129047395	0.524291718	0.159850085
627	0.520058334	0.047458226	0.448940945	0.017210904	0.470292187	0.015317533	0.419421709	0.124551481	0.483333719	0.160714468
628	0.518239319	0.057316345	0.450332069	0.017791657	0.473169029	0.015667274	0.392622614	0.110635737	0.475799394	0.162862882
629	0.528818154	0.063758387	0.450301492	0.018080358	0.473644388	0.015259647	0.414192522	0.122113287	0.437894917	0.15315319
630	0.542911172	0.076825709	0.451957476	0.016792503	0.474807858	0.014801099	0.413579428	0.125915335	0.452271211	0.15336576
631	0.557704365	0.074577095	0.449402595	0.016872683	0.470476818	0.014893823	0.409338403	0.117477578	0.441147113	0.157249669
632	0.556744277	0.067682165	0.44921149	0.018912145	0.475430381	0.016469462	0.394883776	0.112277201	0.475100899	0.166787713
633	0.55600282	0.067490734	0.451079845	0.016072665	0.474038672	0.016452023	0.421992671	0.118438	0.506405175	0.165803235
634	0.5444224	0.061787606	0.451617765	0.015839373	0.473908544	0.018007501	0.421264195	0.117307245	0.478508973	0.166163527
635	0.530623555	0.056348201	0.448438621	0.015796072	0.47358979	0.020522201	0.416717255	0.10116865	0.479703057	0.190717304
636	0.513620996	0.02701809	0.447794473	0.016446807	0.478625858	0.02122006	0.406295919	0.102309482	0.520064616	0.210662178
637	0.503383553	0.019954538	0.447060192	0.015939407	0.472594321	0.022733023	0.393755543	0.116321065	0.518597114	0.206404427
638	0.501011217	0.036306806	0.444478834	0.011007095	0.474789107	0.024377239	0.371611285	0.105112731	0.513764226	0.20697221
639	0.511701012	0.049611664	0.445650125	0.011599322	0.478983235	0.025140399	0.34693774	0.099496979	0.546419239	0.209144859
640	0.522831464	0.052768796	0.445738697	0.011896903	0.4748909	0.024397291	0.362466729	0.123735505	0.531828499	0.206605164
641	0.532290626	0.06752348	0.445758903	0.011884396	0.473378158	0.025339011	0.376013076	0.150520835	0.51823386	0.186263232
642	0.555543756	0.066170211	0.4437029	0.010680723	0.479582489	0.024394835	0.38876195	0.152268225	0.521075964	0.166035344
643	0.563171124	0.065477699	0.443905163	0.014176357	0.477339041	0.022309723	0.391685939	0.156919756	0.491775	0.164011076
644	0.556542599	0.065758281	0.446107757	0.013561472	0.472952867	0.02274381	0.405721843	0.155786293	0.475538194	0.163336226
645	0.542335975	0.059908976	0.445356512	0.01393305	0.482395208	0.022680694	0.396408892	0.153720017	0.479217386	0.162375912
646	0.535574448	0.059021395	0.444681132	0.014332131	0.480647683	0.022280699	0.38402679	0.143223071	0.464133847	0.152836155
647	0.516799021	0.032923999	0.445473409	0.014127513	0.476337147	0.019727581	0.3933604	0.124322887	0.431406999	0.152363726
648	0.508607447	0.033196172	0.445960426	0.014420844	0.477560556	0.022375998	0.396121705	0.121903845	0.44681083	0.158956177
649	0.509915495	0.041271532	0.44084537	0.010767674	0.479759872	0.023176653	0.390971231	0.130253366	0.464664018	0.160691385
650	0.519202816	0.041479172	0.442884874	0.012918114	0.475026143	0.019438711	0.405608773	0.144077337	0.458539212	0.181260819
651	0.523119104	0.059865431	0.446614766	0.01201585	0.473177254	0.019689289	0.412552714	0.145827224	0.472927606	0.174972882
652	0.533565044	0.075157564	0.448983133	0.012909597	0.47834543	0.020479821	0.411010647	0.136907416	0.487339699	0.177724109
653	0.552338099	0.097079864	0.44703418	0.013361728	0.474847007	0.019947777	0.416446114	0.133983869	0.468745565	0.21198136
654	0.572476876	0.09399445	0.449009192	0.012728759	0.474110329	0.016332538	0.4179093	0.136945631	0.488990045	0.208931276
655	0.576590574	0.094274572	0.44845506	0.01469869	0.473013747	0.017442824	0.414743972	0.118618778	0.491260815	0.20755253
656	0.577834332	0.096919236	0.449498415	0.013664791	0.477266002	0.017555618	0.405889523	0.104516278	0.457576716	0.185256302
657	0.561906862	0.090439488	0.450436532	0.013981778	0.474196613	0.015197553	0.380790126	0.100920549	0.459161699	0.190146221
658	0.544688427	0.078674784	0.45042392	0.013332577	0.476310837	0.018382738	0.375074184	0.106297912	0.477346587	0.192361803
659	0.522747147	0.037832837	0.449144518	0.012814414	0.480492675	0.019133764	0.385966146	0.121558422	0.45600214	0.156395346
660	0.509088373	0.032327747	0.448341417	0.012474038	0.478973806	0.019094183	0.393215251	0.115188788	0.487127876	0.155556917
661	0.502544916	0.061001951	0.447515619	0.010723248	0.477843642	0.017564986	0.403324521	0.113573214	0.508777773	0.154803266
662	0.5181144	0.075531544	0.443759036	0.009552729	0.476749611	0.016995793	0.407693887	0.135781577	0.517777574	0.156617985
663	0.531096601	0.088924493	0.445307708	0.011007954	0.476424217	0.017804144	0.412394309	0.136400112	0.487001014	0.151464157
664	0.5419047	0.099989098	0.444160783	0.009616145	0.471556091	0.016736614	0.413753438	0.14161248	0.474082148	0.161566022
665	0.565172958	0.097529553	0.443920708	0.009785524	0.475926864	0.019013192	0.390024388	0.122589664	0.469009376	0.163469656
666	0.56934787	0.096769417	0.441042864	0.009424069	0.477047992	0.019216742	0.388999057	0.120119956	0.45893178	0.156459831
667	0.557129788	0.083413667	0.443467867	0.010508214	0.475677609	0.021081508	0.390625215	0.121640305	0.455560255	0.186594733
668	0.542149997	0.074709177	0.441565192	0.010218986	0.480479848	0.021662578	0.406038916	0.101918375	0.501259422	0.186431937
669	0.52515136	0.058272669	0.442695916	0.008936597	0.47883203	0.02091869	0.400081241	0.096097086	0.506789744	0.188915569
670	0.503978527	0.018488225	0.441437936	0.027788597	0.476215076	0.017807086	0.416714716	0.103052058	0.486774516	0.181654752
671	0.502245498	0.018520442	0.449876678	0.027900199	0.473590791	0.015548543	0.425572431	0.107594007	0.492212963	0.177170882
672	0.502885067	0.050370968	0.448568904	0.028829907	0.478142488	0.015103667	0.437340987	0.130763963	0.483264697	0.179864127
673	0.519917023	0.052225524	0.446067846	0.02845111	0.473185933	0.012052072	0.437452722	0.134190692	0.468375456	0.199872881
674	0.530585396	0.059484758	0.445642114	0.028241433	0.475447667	0.012071384	0.435058033	0.136920242	0.496571183	0.205273
675	0.543367755	0.066570045	0.448495507	0.028102137	0.47490288	0.012962241	0.402860475	0.136984608	0.502582645	0.21951065
676	0.553429127	0.073223917	0.440910316	0.010419202	0.476986742	0.012598349	0.374379802	0.13046218	0.517698014	0.222032086
677	0.566657901	0.071579536	0.44164325	0.00958533	0.473802674	0.012121521	0.380824375	0.13550396	0.532169199	0.223857886
678	0.556968093	0.062853124	0.443749189	0.008428612	0.474466538	0.013758398	0.363277066	0.098718414	0.534813416	0.225966463
679	0.55210557	0.064561286	0.444112539	0.008546666	0.475550175	0.013844521	0.34534198	0.095384135	0.513860643	0.23157003
680	0.539460123	0.059386007	0.444417918	0.008940406	0.474549067	0.012549032	0.35362345	0.096835296	0.544744849	0.297943239
681	0.525958371	0.048130586	0.445387256	0.011210267	0.474590218	0.012488045	0.362945557	0.103247547	0.612635684	0.295734666
682	0.513287115	0.024915348	0.446540618	0.011371446	0.473172724	0.015530656	0.351815331	0.11387594	0.59133687	0.301151083
683	0.510968804	0.019828411	0.4470819	0.011434345	0.477623785	0.016392408	0.355322134	0.105547241	0.578471768	0.296450131
684	0.510053813	0.041216292	0.446763051	0.011735374	0.472404742	0.015968006	0.367864704	0.125442144	0.561830556	0.294873701
685	0.522101915	0.050686077	0.44770031	0.012142803	0.476539767	0.016350302	0.391287053	0.128814958	0.548670757	0.266284973
686	0.531702578	0.056565906	0.44702518	0.012841335	0.473029101	0.017194658	0.402513194	0.130718761	0.446307862	0.186801459
687	0.543718159	0.063522444	0.445878756	0.010934576	0.476569879	0.017025162	0.411021113	0.134699814	0.495050609	0.220248179
688	0.553639674	0.064671798	0.446230936	0.012720129	0.471642625	0.015152019	0.428673303	0.122185013	0.548802781	0.21187965
689	0.554709864	0.066824357	0.448627734	0.011817774	0.476079106	0.01470758	0.436922133	0.12519622	0.565617311	0.221511812
690	0.542097783	0.072550801	0.447572064	0.012049709	0.473122895	0.015305344	0.419090486	0.114817562	0.558427644	0.261529854
691	0.557135499	0.068846523	0.448274493	0.012595879	0.476635134	0.015836841	0.397909474	0.125949885	0.605129147	0.260420994
692	0.543221045	0.06473741	0.450571501	0.012573991	0.47388432	0.015502005	0.400397861	0.132225285	0.62227422	0.244837045
693	0.531137311	0.054788374	0.449372804	0.013434399	0.477054429	0.015163609	0.392613757	0.130803186	0.582146776	0.237978523
694	0.530589557	0.055009476	0.448240662	0.012732953	0.474407852	0.016976045	0.406458604	0.125151366	0.548693991	0.252223785
695	0.531141472	0.06034489	0.449809706	0.013528005	0.475932658	0.018593424	0.412758219	0.119826732	0.549875689	0.249170254
696	0.516550636	0.035948991	0.450079215	0.013784832	0.476219738	0.017572873	0.432057559	0.140105116	0.518691409	0.203864405
697	0.520898747	0.055483857	0.448577535	0.013821828	0.477253556	0.016918506	0.457722116	0.131977228	0.460157788	0.17370201
698	0.535559011	0.074696572	0.448579037	0.013695538	0.476834869	0.018032777	0.431971288	0.131749689	0.460719037	0.237688035
699	0.557498312	0.075603002	0.447613132	0.013853944	0.477019024	0.021499091	0.400859582	0.129694928	0.541898096	0.235490876
700	0.562813914	0.074372823	0.447151351	0.013085074	0.480640769	0.020234601	0.401959085	0.140519654	0.530550969	0.217394665
701	0.556774712	0.072228496	0.44773047	0.014603237	0.47859081	0.018437963	0.412586129	0.142576582	0.540042186	0.221168566
702	0.562680912	0.072161984	0.449117434	0.014368575	0.479206657	0.018785888	0.388445556	0.109173101	0.547162604	0.218056328
703	0.551325762	0.066015986	0.450236177	0.013887917	0.478727615	0.019840506	0.383077359	0.113245353	0.547195101	0.229214716
704	0.529981542	0.042237045	0.450154006	0.012935647	0.480298853	0.022382546	0.401338339	0.144403447	0.526718652	0.182760827
705	0.523038471	0.040162422	0.44853878	0.012197375	0.478485465	0.021818436	0.431938767	0.140567476	0.513733089	0.196202072
706	0.520463002	0.041594014	0.447239614	0.013091079	0.481816995	0.022275135	0.407279623	0.146783392	0.509008348	0.19053725
707	0.508952057	0.064633667	0.44643985	0.010442088	0.480766094	0.021982128	0.408457923	0.149818175	0.52843194	0.17520382
708	0.515630782	0.071936785	0.446174347	0.009882641	0.479816508	0.023748896	0.409217203	0.152220367	0.526735282	0.195161239
709	0.520996833	0.07627753	0.446072853	0.010319771	0.481298113	0.022502199	0.415165043	0.152086646	0.496657825	0.189641571
710	0.534665465	0.078628068	0.447203732	0.010632139	0.479412365	0.018719975	0.378492534	0.114842807	0.520633769	0.197606819
711	0.548551679	0.078380095	0.44689815	0.01238078	0.475729513	0.019354411	0.368495238	0.122007347	0.537498331	0.225537753
712	0.554884839	0.076602074	0.44848994	0.011357933	0.480596375	0.02052023	0.354437566	0.115095625	0.555911124	0.229353056
713	0.544835532	0.058064593	0.4481951	0.012672744	0.481328392	0.022440022	0.377678323	0.140305781	0.557575035	0.256650471
714	0.534228241	0.050123183	0.449158335	0.012013153	0.48127166	0.023454361	0.367595088	0.147127108	0.584397388	0.243929036
715	0.521951044	0.039497938	0.44842273	0.01273018	0.483445859	0.024020037	0.377264774	0.147508413	0.593228436	0.276285523
716	0.508157444	0.024801189	0.449828839	0.012405824	0.482714379	0.026187659	0.378736663	0.151514292	0.614027548	0.281908688
717	0.500380421	0.015774628	0.447655308	0.011547984	0.481068683	0.024444432	0.372535908	0.168764621	0.576766586	0.259757955
718	0.495979834	0.037354488	0.446738946	0.012014934	0.48106997	0.022947356	0.399517798	0.162201522	0.607401073	0.265897349
719	0.506206393	0.040972956	0.446344519	0.010273236	0.478152406	0.022800195	0.381096423	0.158164503	0.561870039	0.283093802
720	0.513294935	0.060660001	0.445931554	0.01037499	0.477721465	0.019421867	0.39150548	0.145981035	0.572547233	0.285662263
721	0.529174089	0.077528572	0.444799197	0.009423817	0.479262483	0.019198412	0.411226451	0.14070082	0.519863689	0.253275449
722	0.557736921	0.077299293	0.444359529	0.009764746	0.476213408	0.015462012	0.413468862	0.134783235	0.554271877	0.279073266
723	0.569002557	0.075841837	0.444456482	0.009443675	0.476580083	0.015539606	0.366622663	0.101835663	0.554410696	0.335728303
724	0.561104715	0.074066639	0.445708394	0.011577951	0.477688742	0.015142419	0.377323258	0.117795211	0.630625677	0.333507427
725	0.55275656	0.075718732	0.446548271	0.01269227	0.475830042	0.012531711	0.359863937	0.112368622	0.597152221	0.303715477
726	0.535763359	0.065373016	0.448062074	0.014282306	0.47489078	0.012064899	0.369575608	0.109713601	0.631443226	0.30577033
727	0.508160937	0.033451874	0.448425901	0.014320162	0.475766993	0.012164873	0.359621704	0.113193857	0.599641311	0.306808489
728	0.499037373	0.012716727	0.450228369	0.013830605	0.473112881	0.020486498	0.365730882	0.133583393	0.548699582	0.276392632
729	0.495587552	0.01643478	0.450837862	0.014335774	0.481294107	0.020233472	0.394172049	0.147895633	0.466919315	0.198821477
730	0.500937974	0.043825186	0.451513481	0.013730633	0.478892636	0.020779954	0.413430917	0.148448934	0.488725674	0.242442128
731	0.51265111	0.065514486	0.449416924	0.015164091	0.479070544	0.022026268	0.424751115	0.14232747	0.510420835	0.27984386
732	0.532079279	0.079908517	0.449501646	0.014527779	0.481007087	0.024362246	0.432957435	0.140350369	0.553703332	0.271606408
733	0.556258953	0.081313129	0.44824816	0.014415049	0.483553338	0.025921658	0.43244127	0.144256998	0.570515501	0.319750419
734	0.573466778	0.079731786	0.448515892	0.015115008	0.477380693	0.023207575	0.407562864	0.141432519	0.638738155	0.314463621
735	0.573723722	0.079018106	0.443810499	0.015242358	0.479219651	0.02350128	0.413849461	0.133643093	0.620354044	0.312446433
736	0.569312704	0.075274062	0.445921683	0.014797884	0.481088042	0.024642127	0.389930129	0.116088883	0.6170385	0.29148183
737	0.550288403	0.065818264	0.44512074	0.012697035	0.483657598	0.023769777	0.392611301	0.142432353	0.575930583	0.262627957
738	0.524764454	0.044936128	0.445864689	0.012037045	0.480835688	0.02199333	0.417648971	0.139541442	0.565459764	0.26527534
739	0.508895385	0.029724837	0.44438411	0.011695961	0.481893396	0.021187494	0.435774601	0.155237336	0.511274874	0.187400225
740	0.502288997	0.021513484	0.445872343	0.011179546	0.48478384	0.018821357	0.425315237	0.146706358	0.528721988	0.192903277
741	0.495720315	0.049018977	0.444277489	0.009659322	0.485181987	0.018768599	0.438137293	0.152122491	0.496799743	0.157198167
742	0.508048701	0.07692497	0.445409453	0.009952742	0.478758979	0.016228181	0.449049139	0.155031062	0.489155841	0.163973368
743	0.528258622	0.078273306	0.445365703	0.013336306	0.48270638	0.015470863	0.417924321	0.134659419	0.498803878	0.180392379
744	0.538704395	0.0892695	0.448199415	0.013231124	0.480443776	0.016896048	0.388484979	0.135312042	0.504977322	0.199144455
745	0.562950623	0.089280532	0.450300312	0.014110877	0.47857362	0.015182665	0.355569863	0.105317788	0.511131346	0.201024291
746	0.576642871	0.090425485	0.449161232	0.014437727	0.477270555	0.016799761	0.341177785	0.09864432	0.490415549	0.203125647
747	0.562274456	0.084801234	0.445979476	0.014742638	0.480877614	0.01711182	0.329841816	0.077325439	0.498025405	0.237118011
748	0.541472316	0.069096998	0.448087478	0.014589456	0.47768209	0.017935911	0.336499918	0.098085017	0.542178547	0.239286022
749	0.52967211	0.067915361	0.445176613	0.01150893	0.477879298	0.018848957	0.363007021	0.093628503	0.550973642	0.223973971
750	0.506467247	0.041226777	0.445225322	0.011695509	0.476703501	0.01754643	0.38248409	0.111053579	0.54659121	0.209951931
751	0.494566655	0.041760894	0.445246446	0.010654471	0.477014422	0.017206373	0.393007672	0.10856343	0.584143686	0.231329369
752	0.508724618	0.050221155	0.446873629	0.010629315	0.474392486	0.016105034	0.401442242	0.110466454	0.590079737	0.222333556
753	0.510807931	0.065400806	0.443742597	0.009958566	0.4759848	0.017502705	0.408055258	0.11193641	0.548579955	0.196606423
754	0.523080158	0.074584462	0.442834568	0.013317017	0.474822199	0.017462269	0.381901681	0.100225602	0.54234314	0.208946747
755	0.540531683	0.077692244	0.445698953	0.012996124	0.471572602	0.020512881	0.381354225	0.108247164	0.543503654	0.212093856
756	0.551092303	0.081416695	0.447829199	0.013579912	0.47333982	0.021710555	0.387546873	0.098696856	0.521448147	0.213367162
757	0.54729389	0.077890685	0.449083889	0.014945982	0.475910187	0.021891785	0.390395772	0.105804605	0.52515434	0.218668453
758	0.554894292	0.073099587	0.450869453	0.01488731	0.472855067	0.023659009	0.381716025	0.108936223	0.527128148	0.220108463
759	0.544686449	0.064432501	0.450746405	0.014453466	0.474668229	0.023693466	0.371575809	0.130947622	0.53283571	0.223674207
760	0.527230394	0.053192955	0.4470613	0.012046029	0.477618206	0.023620179	0.393367314	0.130349472	0.505233121	0.210106213
761	0.516964138	0.048015046	0.445961499	0.012816439	0.472939372	0.022576927	0.378622675	0.15536184	0.526749849	0.206323038
762	0.514745176	0.037174974	0.443627	0.011889374	0.473094988	0.021588078	0.403984749	0.152252202	0.498148084	0.20323875
763	0.51210289	0.029382309	0.441436017	0.010084579	0.473768866	0.02170673	0.411677647	0.147281026	0.492933798	0.166343514
764	0.509889805	0.05348434	0.440941989	0.00979446	0.469246829	0.022780731	0.423203647	0.142510176	0.489175832	0.157636296
765	0.527973402	0.061253004	0.440119588	0.009181389	0.473457074	0.021702364	0.393082702	0.143161414	0.484011292	0.153977972
766	0.54050312	0.083958563	0.439058125	0.009578361	0.473175621	0.022517521	0.406984401	0.162822113	0.477901626	0.153273209
767	0.553859842	0.083509325	0.439788151	0.009128251	0.472609413	0.020515738	0.382960474	0.136238552	0.504455233	0.154431562
768	0.566440856	0.085026544	0.440083909	0.011310353	0.473140132	0.020402349	0.379491723	0.138879522	0.506501818	0.162225777
769	0.57449826	0.083221273	0.443347442	0.011206333	0.476543188	0.020575945	0.399399781	0.138985362	0.519562018	0.162607034
770	0.559806311	0.077846609	0.444256973	0.011528515	0.473489583	0.016952936	0.417487502	0.147891805	0.536931431	0.173441467
771	0.547736084	0.074545606	0.444848299	0.01300153	0.474524403	0.016543187	0.4300704	0.145182668	0.540558553	0.177058045
772	0.528268766	0.044183192	0.445428228	0.013477278	0.47424897	0.015416204	0.444328821	0.125156809	0.514388824	0.172418529
773	0.510500693	0.027539864	0.447124231	0.012934548	0.477765274	0.016955564	0.448858702	0.131466748	0.495875478	0.172990285
774	0.504527628	0.020096401	0.446231639	0.011838218	0.480053556	0.016848621	0.432704008	0.129546021	0.472212362	0.171879627
775	0.501150537	0.015341487	0.445000875	0.012380336	0.48026768	0.015632116	0.418795121	0.131381555	0.47205745	0.167712249
776	0.49898206	0.068849727	0.445479977	0.012394752	0.482323611	0.014188348	0.383547246	0.134759707	0.45056293	0.150008877
777	0.51412617	0.08042616	0.4433833	0.010518526	0.482057345	0.015900005	0.382049465	0.130094977	0.457634437	0.179034904
778	0.530226123	0.083022073	0.44208262	0.009279201	0.477677214	0.016412804	0.390356743	0.1373696	0.47207197	0.190008785
779	0.538203478	0.087936485	0.44078213	0.010566005	0.478472412	0.014623616	0.405575407	0.134713015	0.48893491	0.189143279
780	0.555138958	0.085825658	0.441729355	0.010233702	0.475290179	0.012711652	0.39893657	0.144370852	0.454372537	0.185593153
781	0.561931372	0.084907064	0.441979778	0.008979573	0.474741948	0.012515468	0.419370627	0.150392774	0.473293221	0.180489813
782	0.54900496	0.059942897	0.44335891	0.010477187	0.474772465	0.013243852	0.393009388	0.149002253	0.45959022	0.180306456
783	0.533832753	0.048215236	0.445241141	0.010705334	0.474399197	0.013334472	0.414617467	0.136329457	0.448289585	0.158025773
784	0.526186335	0.043304366	0.447217834	0.011946398	0.471079552	0.01397348	0.403808045	0.130895854	0.436874783	0.138817152
785	0.510922956	0.020488716	0.446462822	0.011788887	0.474634194	0.01486025	0.409314656	0.127735576	0.454762769	0.175908549
786	0.503366756	0.052116105	0.447459066	0.012093759	0.471977901	0.018659876	0.388121378	0.12119158	0.44951247	0.207767365
787	0.518732893	0.065289096	0.448075461	0.012949873	0.47220546	0.019823437	0.392605805	0.112611922	0.497603881	0.208050073
788	0.525970447	0.065315478	0.445187747	0.011911921	0.475126302	0.021603549	0.351340735	0.074316342	0.49189719	0.240767318
789	0.532060397	0.080541938	0.443384397	0.012305475	0.475332141	0.021359311	0.348029971	0.118456288	0.541713369	0.243091425
790	0.551355326	0.080267897	0.443820429	0.012358429	0.470780683	0.021570398	0.380177248	0.122224834	0.538183892	0.242944791
791	0.56519115	0.084874677	0.444883192	0.012438211	0.477243769	0.02087032	0.404562879	0.155171869	0.515055895	0.241538119
792	0.562698627	0.078134095	0.442344558	0.011974076	0.476257718	0.018854038	0.454371834	0.146054101	0.531304121	0.220102613
793	0.557197642	0.071682248	0.443059146	0.01243747	0.476300335	0.018674719	0.481043279	0.146049835	0.519563222	0.222170103
794	0.550573254	0.077673849	0.445269048	0.012426615	0.472908366	0.017834805	0.476061165	0.152882643	0.443129194	0.204277345
795	0.538288856	0.067270155	0.445121288	0.011362333	0.478830814	0.017413207	0.439152241	0.141066482	0.474900961	0.211615077
796	0.53140645	0.064812791	0.443102372	0.009866999	0.474227667	0.01595515	0.429055071	0.139687055	0.477798915	0.219257695
797	0.517201734	0.051589091	0.444175315	0.010249229	0.474415493	0.015449379	0.393282568	0.094741706	0.478263474	0.194067691
798	0.520495307	0.067059848	0.445927668	0.010706345	0.473227644	0.015672798	0.375258899	0.087882384	0.490118682	0.196274098
799	0.534422719	0.06847944	0.445759583	0.010605104	0.478328788	0.015253445	0.392740571	0.108919257	0.51859684	0.193951338
800	0.531147206	0.069778849	0.445658565	0.010355623	0.47471174	0.014306371	0.414579141	0.104737674	0.489984488	0.195296267
801	0.539460051	0.103069852	0.445022416	0.011325167	0.477033496	0.014142186	0.416462052	0.10343249	0.524072063	0.190948966
802	0.576601648	0.101365399	0.447533071	0.011319695	0.476943791	0.014689732	0.392449617	0.103244722	0.489567852	0.202930694
803	0.579043961	0.102201058	0.446959543	0.010213938	0.478832734	0.015698512	0.386466825	0.106058102	0.521040511	0.201470437
804	0.56806401	0.097655284	0.445283198	0.009714882	0.4747293	0.017697566	0.364044881	0.145020389	0.510094738	0.204050393
805	0.562476003	0.097948565	0.446761775	0.008988239	0.479480004	0.017555049	0.38136884	0.128479152	0.525083911	0.202338833
806	0.54676708	0.094348061	0.44779551	0.016289097	0.476090872	0.016992434	0.373223126	0.128550734	0.482858157	0.178678891
807	0.509388161	0.038510144	0.449371171	0.01687357	0.476853859	0.0172171	0.390517402	0.127923002	0.482407546	0.174650775
808	0.499454296	0.076971	0.450868487	0.018399476	0.474091065	0.016924792	0.385851932	0.131226293	0.481852913	0.153977566
809	0.524937999	0.082980217	0.450404537	0.018642286	0.477236557	0.016334769	0.406299651	0.145008141	0.480990112	0.154476403
810	0.535352468	0.091848063	0.449653888	0.019444597	0.474250948	0.012791817	0.384656477	0.111072702	0.446689844	0.145154888
811	0.55177238	0.102069929	0.448038971	0.020071396	0.47710042	0.012654452	0.376714873	0.114568354	0.452687335	0.155495313
812	0.567037022	0.104206123	0.444127584	0.014578539	0.474470377	0.011772332	0.350325787	0.12004912	0.4619151	0.156967499
813	0.585437834	0.099160579	0.443158162	0.013824898	0.476981735	0.011461757	0.365971434	0.119924655	0.439549649	0.143929087
814	0.57225045	0.086481782	0.44302913	0.011425779	0.476286006	0.010984531	0.363158929	0.114004345	0.422991705	0.138303539
815	0.566986334	0.082631768	0.443089223	0.014366422	0.475047338	0.01149318	0.350564265	0.117008243	0.439277136	0.159449943
816	0.556374764	0.075512579	0.445911062	0.014173921	0.473063374	0.012531113	0.375072217	0.124185715	0.485375369	0.158826618
817	0.540261495	0.059276709	0.447312593	0.015436631	0.475346863	0.012697251	0.395480108	0.124433591	0.484763551	0.157789641
818	0.520195282	0.043689306	0.447056472	0.015518663	0.474316406	0.013228845	0.401168239	0.122589377	0.486842453	0.177974317
819	0.503853297	0.028048068	0.449578679	0.015429815	0.473177671	0.012875746	0.404794204	0.129613207	0.521680605	0.176818828
820	0.502948034	0.026548327	0.449763656	0.016430492	0.473612761	0.012798721	0.40378437	0.158820841	0.538176143	0.178633327
821	0.499672246	0.050452994	0.447275078	0.014813327	0.473153245	0.01275464	0.421537435	0.144912079	0.500364685	0.179606845
822	0.513134658	0.05139968	0.446547961	0.014459004	0.472873199	0.012432589	0.417592454	0.143018527	0.475721514	0.184726171
823	0.52115587	0.059364737	0.445694125	0.01283925	0.472793293	0.012870688	0.405696809	0.142836034	0.500759852	0.185449534
824	0.534400761	0.064901964	0.444685519	0.012431974	0.472189522	0.013207843	0.388457739	0.138854814	0.497779977	0.186111339
825	0.544773269	0.070832443	0.445474958	0.012183143	0.472420919	0.013700991	0.380354428	0.133757498	0.496339953	0.183877086
826	0.555019176	0.071414117	0.443980193	0.011406522	0.473591435	0.013668587	0.334391332	0.07211441	0.493456364	0.208333103
827	0.544512773	0.06146118	0.44399122	0.011934327	0.472763884	0.013941453	0.322815406	0.068025847	0.512018108	0.204707016
828	0.538986397	0.062972942	0.445343852	0.012357943	0.471058869	0.014358251	0.309715283	0.095476517	0.496190822	0.20366619
829	0.525750613	0.055171382	0.445441997	0.012776446	0.472448814	0.014313291	0.348912168	0.092028316	0.510182083	0.207153499
830	0.513868964	0.048003403	0.441632044	0.012058285	0.47132386	0.015820692	0.359381473	0.117362011	0.515227294	0.184456467
831	0.498546708	0.032755977	0.444261837	0.014419495	0.472435069	0.015611011	0.381883276	0.136757435	0.52203567	0.185944495
832	0.502796388	0.029423123	0.447208202	0.014414079	0.473226941	0.015505686	0.407796574	0.134815234	0.504024363	0.161163457
833	0.503609979	0.043279259	0.445793474	0.012645296	0.476278973	0.014907611	0.426410258	0.134693425	0.52142694	0.183346767
834	0.513367856	0.047213293	0.444566214	0.012814542	0.474843729	0.014580938	0.383300614	0.124552612	0.540707982	0.20227793
835	0.522273135	0.058205515	0.444921935	0.012603559	0.476293075	0.014226298	0.383979082	0.136311908	0.558161378	0.213432739
836	0.535871804	0.060887789	0.446656561	0.013219918	0.474545169	0.012417564	0.383337188	0.127559135	0.570265996	0.213559778
837	0.544784987	0.065072393	0.443522716	0.009559173	0.473949969	0.012798002	0.389345229	0.114447017	0.583576298	0.241376594
838	0.554611683	0.068390357	0.44365474	0.011892145	0.472542	0.013136883	0.378066158	0.115314136	0.600964475	0.245364728
839	0.55545814	0.065909892	0.445036352	0.012242311	0.473246217	0.013079571	0.383192742	0.11390011	0.566195035	0.238606217
840	0.545571399	0.066129865	0.44631058	0.014087081	0.473701179	0.012358924	0.388479686	0.134121936	0.548502004	0.226921706
841	0.536662233	0.058376156	0.448320985	0.014203319	0.473270309	0.012107961	0.38114686	0.131635735	0.535986066	0.215954017
842	0.522582889	0.047712962	0.448195207	0.015841435	0.474226952	0.011729623	0.365071893	0.116823334	0.504660738	0.216221725
843	0.511912632	0.036410718	0.45120976	0.015912163	0.4731287	0.011820349	0.373405814	0.118608873	0.470064974	0.197463584
844	0.50676564	0.03968818	0.449908209	0.015085937	0.47481575	0.011427583	0.383935058	0.131013576	0.491892135	0.198012988
845	0.514679158	0.039439934	0.450935447	0.015759269	0.473311794	0.012584053	0.39489485	0.134167837	0.488078725	0.194327287
846	0.516562915	0.052711358	0.445893693	0.013788754	0.474478018	0.012742457	0.416003382	0.120209926	0.472420526	0.237226243
847	0.526835406	0.054063121	0.448031867	0.014926327	0.474245262	0.013423773	0.420936966	0.11458607	0.569251144	0.23499991
848	0.533409321	0.06340039	0.447271669	0.012859524	0.476823699	0.013493108	0.418843102	0.122882329	0.554174578	0.235270843
849	0.548526788	0.063577889	0.44708575	0.012796693	0.474922383	0.013987147	0.402888548	0.113396782	0.534990275	0.211509006
850	0.550996149	0.060704918	0.445371616	0.012383709	0.472928691	0.014338066	0.387885022	0.121382335	0.551282191	0.214941795
851	0.550996161	0.066447879	0.446997285	0.011687698	0.475795841	0.01422382	0.370106983	0.115632632	0.570881665	0.209023915
852	0.540178192	0.059896231	0.444788742	0.011940354	0.474176419	0.015186605	0.35809263	0.119575478	0.503272378	0.164070244
853	0.536108899	0.059308881	0.442657125	0.009958813	0.474290717	0.015302288	0.367668641	0.144660422	0.504900384	0.163061741
854	0.517601991	0.044304396	0.440628266	0.027087673	0.475058341	0.015499218	0.387048852	0.143800369	0.503719437	0.164226134
855	0.506168854	0.04314486	0.44706986	0.026763944	0.475836194	0.018316778	0.375575995	0.146050618	0.474172819	0.194712475
856	0.498133075	0.062256317	0.446845472	0.026887452	0.476979589	0.019697934	0.356009734	0.12386991	0.488550949	0.190116788
857	0.511689377	0.060055563	0.447253621	0.027034565	0.47696743	0.019615988	0.35463239	0.133605576	0.505671406	0.191671902
858	0.513320637	0.070244856	0.446171546	0.026811438	0.474118686	0.020589675	0.348229063	0.13170089	0.518261957	0.193719339
859	0.526412177	0.081092797	0.447750735	0.026182991	0.475057769	0.02183887	0.355155385	0.128865438	0.517215633	0.195244946
860	0.545251989	0.086354574	0.443155754	0.008945132	0.477824211	0.021371065	0.381605327	0.135510796	0.498387444	0.193792477
861	0.568577611	0.078174451	0.441475856	0.009315214	0.473530829	0.017500444	0.39279989	0.136061163	0.465400767	0.195844479
862	0.564257312	0.069620848	0.439958	0.018392071	0.475112116	0.015968164	0.389894438	0.147821031	0.487962449	0.195111102
863	0.56339426	0.072404536	0.435803688	0.018239695	0.477859879	0.016121703	0.399713492	0.141553056	0.47223959	0.221811485
864	0.545552111	0.066481578	0.436015344	0.018651383	0.476504123	0.015070264	0.372573376	0.134321385	0.491302109	0.221075573
865	0.528325367	0.053038716	0.436851776	0.019286033	0.477652764	0.012982464	0.36888957	0.108463265	0.523420787	0.22067621
866	0.512755275	0.032161559	0.439371002	0.0189754	0.477465153	0.013893961	0.376534963	0.126994159	0.521368825	0.221305863
867	0.504154205	0.046909453	0.438935626	0.018962849	0.478744113	0.014675378	0.404846704	0.126906625	0.451123607	0.194359559
868	0.509580839	0.051191903	0.442009151	0.009699037	0.476646757	0.015229434	0.396789598	0.114392697	0.485913002	0.196207311
869	0.523193038	0.052649075	0.443316495	0.010012956	0.476648414	0.016486135	0.40690465	0.107943912	0.468652296	0.161022166
870	0.51903832	0.068463821	0.443021023	0.009803662	0.47470274	0.017758894	0.405391145	0.132428523	0.457685757	0.156871619
871	0.531227243	0.081387434	0.441746235	0.009380753	0.478785062	0.018532522	0.416469026	0.134029186	0.474560273	0.16202469
872	0.547517002	0.088302656	0.441480815	0.009748004	0.475311172	0.018157432	0.389744985	0.113172929	0.50919565	0.204811199
873	0.554971576	0.093734206	0.442994428	0.008792429	0.478105795	0.018032196	0.366562057	0.111368415	0.525302541	0.205384241
874	0.557592499	0.095107172	0.441805983	0.008864758	0.479225922	0.022059565	0.377761614	0.108606715	0.493209231	0.22560245
875	0.563492358	0.092106483	0.440704095	0.013497128	0.482245696	0.025985312	0.361864853	0.134043535	0.539676523	0.224090036
876	0.548509014	0.084635036	0.443637729	0.014292433	0.481654871	0.02575386	0.366117966	0.110425678	0.556348109	0.22435181
877	0.531506836	0.072719887	0.443939865	0.014096855	0.483882737	0.025313217	0.368474162	0.118384622	0.552312946	0.235402818
878	0.51512028	0.058452619	0.442761719	0.013797676	0.479939425	0.026606994	0.396937656	0.134751522	0.533826399	0.200973562
879	0.504183912	0.046976275	0.443785644	0.014949193	0.482155371	0.027243908	0.406347144	0.135343186	0.58383112	0.211590881
880	0.511591232	0.04869772	0.445745921	0.014975746	0.477223969	0.025718295	0.418573821	0.133173212	0.563137996	0.203959873
881	0.52203809	0.071942041	0.444540584	0.012683675	0.477526867	0.02202478	0.400742865	0.11588482	0.513980377	0.204350594
882	0.539038551	0.081419493	0.443764699	0.012309994	0.479041505	0.021835245	0.392827952	0.132099786	0.521255183	0.223218914
883	0.551743281	0.092855159	0.445129323	0.011625064	0.477956855	0.026970761	0.393247104	0.131257915	0.539462769	0.207797713
884	0.572253299	0.092866663	0.445593166	0.011855976	0.47898066	0.025606012	0.392989612	0.109460089	0.507543254	0.204669428
885	0.56402638	0.089337064	0.442871082	0.011725858	0.480093944	0.025560344	0.388850713	0.126490339	0.479818141	0.207654477
886	0.552719605	0.088666091	0.443090332	0.011518475	0.477978265	0.02398523	0.414185607	0.146028149	0.527642918	0.228272404
887	0.53813597	0.07424215	0.444398534	0.010958397	0.477866089	0.021970096	0.442343068	0.146076323	0.521943033	0.229745354
888	0.524928904	0.062243448	0.447597802	0.011027157	0.481208658	0.021444314	0.438900673	0.144503119	0.455365491	0.227276937
889	0.502295268	0.019495347	0.447724104	0.011451776	0.47595371	0.014432304	0.437626183	0.145894701	0.499243248	0.228401533
890	0.50506047	0.054747398	0.450320375	0.012565598	0.478228617	0.015172779	0.441088068	0.150305663	0.481164992	0.233186913
891	0.51962316	0.054563566	0.445705068	0.012729211	0.476900852	0.015573126	0.401794672	0.166023322	0.468843794	0.207403244
892	0.51770364	0.055522758	0.44554106	0.013211542	0.474693143	0.014793972	0.422399378	0.154281424	0.4674281	0.212149816
893	0.522617686	0.064119784	0.442391539	0.025222501	0.476544738	0.014980253	0.425629842	0.152813295	0.536113834	0.21162264
894	0.534495687	0.06854571	0.446394432	0.024914927	0.477258265	0.014757457	0.411833656	0.142667678	0.488790274	0.217998873
895	0.541221619	0.075566031	0.444157374	0.024969162	0.476174569	0.014653449	0.395593441	0.144055767	0.536725903	0.215309925
896	0.542644274	0.061417817	0.445613885	0.024787831	0.476380706	0.015306817	0.389637554	0.147274564	0.534793496	0.210172666
897	0.545667231	0.061379513	0.446341205	0.024631122	0.477141762	0.015498884	0.359042692	0.111775647	0.571562624	0.211604744
898	0.542751884	0.060792935	0.445592129	0.024097677	0.475916445	0.015312885	0.361090803	0.101549707	0.536269152	0.191515745
899	0.534680128	0.061467705	0.439656258	0.008450558	0.477753615	0.01612091	0.347310805	0.12567042	0.541355062	0.186308398
900	0.534502804	0.05490059	0.439148903	0.008861415	0.474962139	0.01654422	0.392486382	0.125515124	0.53929199	0.163536711
901	0.522736299	0.050009277	0.438997579	0.009109759	0.478161824	0.016696476	0.408946455	0.134792902	0.522909343	0.162444138
902	0.526894057	0.048274882	0.439085269	0.010048944	0.47504648	0.015435486	0.43278271	0.137434513	0.504008019	0.164404058
903	0.529978657	0.04804385	0.440650105	0.019536798	0.476109731	0.013835172	0.441669548	0.138435531	0.487167692	0.192099014
904	0.529311335	0.064003733	0.446100914	0.019367357	0.4744555	0.014666319	0.452004874	0.131949395	0.516870522	0.19280867
905	0.530094075	0.061668483	0.446962881	0.019587653	0.475344098	0.015132142	0.420760298	0.124199397	0.503873956	0.192892109
906	0.537346864	0.068417219	0.448273373	0.01974611	0.474322796	0.014624633	0.412693536	0.122100933	0.502963567	0.194579114
907	0.542537498	0.062997993	0.448492754	0.019335134	0.475645971	0.015357063	0.383184433	0.100820857	0.489014173	0.193203226
908	0.546635997	0.065976104	0.448576045	0.019261419	0.475439084	0.016785319	0.352120233	0.074352516	0.489503527	0.193170613
909	0.547404611	0.065775597	0.442847002	0.010000242	0.474475563	0.016998448	0.345948362	0.066531703	0.45550884	0.157119795
910	0.538289642	0.051989274	0.442817795	0.010972683	0.475715101	0.017479496	0.335862148	0.062179365	0.441209495	0.158196094
911	0.528754795	0.044190596	0.44177978	0.014309233	0.474404418	0.017345053	0.331391454	0.063590858	0.457737291	0.180878237
912	0.515524805	0.028545339	0.443870497	0.013542865	0.474246979	0.019540426	0.336007679	0.065505292	0.467276144	0.177408797
913	0.505383933	0.046573881	0.444214606	0.015812426	0.472677755	0.020616254	0.344617128	0.075115905	0.46732291	0.207408562
914	0.515299809	0.044086211	0.447637773	0.015844767	0.478903019	0.02005937	0.357479584	0.105860492	0.516736114	0.230086733
915	0.514021385	0.043691684	0.449842072	0.016411238	0.4758219	0.019876666	0.388508511	0.130695129	0.549995387	0.230558489
916	0.515040672	0.064602135	0.450105333	0.015924376	0.473903489	0.020075973	0.427893174	0.124962664	0.534402609	0.229306131
917	0.532240629	0.069409854	0.448182988	0.013883303	0.476712465	0.020344141	0.424875546	0.128186171	0.522861826	0.217156592
918	0.546489942	0.074275812	0.446488321	0.014040261	0.475133991	0.019554842	0.439234543	0.131688997	0.507918704	0.214691912
919	0.549132156	0.068746434	0.443662035	0.011081579	0.472586441	0.017318998	0.426115525	0.144753646	0.490599394	0.212743549
920	0.553546405	0.06830728	0.441308427	0.009659981	0.473667085	0.018341239	0.416574287	0.134831462	0.520213842	0.206810552
921	0.55217483	0.067898884	0.441166341	0.00924354	0.475989342	0.019204001	0.385318351	0.110804319	0.566738439	0.20908283
922	0.537514031	0.054868823	0.441335142	0.010980137	0.47479049	0.019962261	0.39078486	0.127978773	0.536240077	0.210846811
923	0.523598564	0.046601161	0.442484748	0.010834561	0.477255881	0.019878969	0.390551531	0.144695556	0.565633404	0.212370541
924	0.509419394	0.02386836	0.442173421	0.010616896	0.475765479	0.018151544	0.415101528	0.144683296	0.517122245	0.215019831
925	0.502607954	0.053106389	0.443099117	0.011192564	0.476992381	0.018905447	0.389082146	0.146612133	0.468793988	0.211233365
926	0.515534914	0.055204597	0.444835341	0.011901832	0.476217878	0.01955456	0.396842396	0.146715118	0.454212523	0.181996111
927	0.518602991	0.068554712	0.444839823	0.01209807	0.476957107	0.019665306	0.378674972	0.150535891	0.473508847	0.184097138
928	0.536251295	0.079259524	0.445293462	0.013133281	0.474830163	0.016956326	0.365329802	0.134394362	0.456623542	0.185944206
929	0.54907105	0.090338437	0.447765601	0.012302101	0.474204922	0.016673646	0.350376487	0.105385607	0.509228158	0.186368101
930	0.576420414	0.093336695	0.447439349	0.01347792	0.475246644	0.018170607	0.350949574	0.119710596	0.488293898	0.209313175
931	0.572743309	0.085033329	0.444086146	0.012790195	0.47676245	0.018300894	0.366526902	0.135791679	0.503524506	0.213784992
932	0.569347453	0.086116749	0.445584655	0.013054864	0.47463783	0.018243039	0.404325283	0.13548542	0.531265032	0.212864041
933	0.554463422	0.082492839	0.442059171	0.013171725	0.478846121	0.017652202	0.393270826	0.135006243	0.569509017	0.20964656
934	0.539220965	0.072474173	0.441903698	0.009736002	0.476926994	0.018361871	0.395637202	0.135811511	0.547442174	0.21598419
935	0.512420106	0.045973774	0.442199004	0.011928404	0.475763059	0.018924258	0.402200341	0.147244565	0.549807489	0.215481317
936	0.5067518	0.053356595	0.444526219	0.011291403	0.475232446	0.019760942	0.4022174	0.144448254	0.500338089	0.197582407
937	0.516847146	0.06964158	0.444543707	0.012056733	0.478374875	0.019103452	0.376214683	0.133743094	0.48887434	0.19009919
938	0.525468016	0.069313754	0.446003091	0.010055401	0.4722579	0.017260626	0.397927892	0.130801205	0.482077098	0.182588521
939	0.528625453	0.117337848	0.444946027	0.011173114	0.471513391	0.027670896	0.392628551	0.124841957	0.492448008	0.184812106
940	0.57191844	0.116731013	0.445460212	0.012615065	0.482405889	0.028179466	0.394843411	0.124622978	0.510658264	0.183414655
941	0.581799126	0.11657844	0.445421457	0.011146527	0.479197526	0.027270378	0.379978633	0.146460744	0.530905759	0.181712698
942	0.57291286	0.110676609	0.445392978	0.011860565	0.476208878	0.026202152	0.419653535	0.165406186	0.527329135	0.177383782
943	0.568463421	0.104774496	0.446374023	0.012222471	0.477068067	0.032732928	0.414655161	0.16659056	0.512574089	0.156221342
944	0.567886245	0.104564656	0.446922433	0.017097172	0.488902426	0.032440175	0.448994398	0.166480603	0.518921781	0.162189897
945	0.52811228	0.042402872	0.449495709	0.017027178	0.475972712	0.02616001	0.45514971	0.165115665	0.506897867	0.157942718
946	0.518071902	0.029338529	0.452658939	0.016797153	0.475940418	0.030101987	0.456965637	0.171227654	0.490607297	0.160426333
947	0.512136865	0.02884214	0.450901949	0.01727801	0.481868792	0.030554224	0.437086201	0.15114449	0.490567815	0.186964303
948	0.506434405	0.09015255	0.450039124	0.016560242	0.484201932	0.029819634	0.442823851	0.133443555	0.51090095	0.187498916
949	0.52631427	0.089951814	0.450315607	0.015597511	0.474730313	0.021196347	0.425033641	0.113406806	0.463473368	0.183038863
950	0.52630589	0.097179722	0.448336279	0.010711759	0.476186872	0.02481504	0.419531572	0.141620721	0.457997942	0.183285327
951	0.537006581	0.103297607	0.445603013	0.010008756	0.481424713	0.024234059	0.44927417	0.157509233	0.471289456	0.185152754
952	0.553072071	0.117181654	0.444343364	0.009887721	0.475737214	0.019652643	0.443626535	0.150200399	0.452836239	0.179109303
953	0.580648577	0.116162432	0.446717834	0.015008501	0.472961855	0.018597324	0.44564817	0.153445588	0.414865899	0.148082394
954	0.565106368	0.08666802	0.449058926	0.014764952	0.473689842	0.019242823	0.420558596	0.150531023	0.449556315	0.191302814
955	0.565626812	0.087781992	0.448417675	0.015126937	0.474461269	0.019617465	0.409994149	0.150506131	0.505524302	0.191269864
956	0.551412189	0.087159652	0.449793124	0.015806318	0.471733308	0.013934078	0.366986549	0.114394693	0.489865553	0.193820697
957	0.53272953	0.080535862	0.451075709	0.014331157	0.47093972	0.014155884	0.349760306	0.079710446	0.542343736	0.192125799
958	0.508870637	0.038956949	0.452534759	0.01556356	0.474030089	0.013283892	0.32939465	0.135123409	0.563795137	0.197659585
959	0.50220747	0.043177959	0.447157836	0.011143928	0.47197957	0.013677832	0.380653167	0.132143663	0.610898447	0.202652015
960	0.504922807	0.048628329	0.448789465	0.011139982	0.47278856	0.013731842	0.389700079	0.131836595	0.554549742	0.190449352
961	0.511816216	0.059501787	0.447446525	0.011534447	0.471199942	0.013800232	0.385507572	0.133757543	0.555608463	0.183779723
962	0.524012578	0.069250964	0.447334182	0.010587252	0.473721993	0.013735317	0.398936749	0.132036711	0.537882352	0.191739687
963	0.535582387	0.080092298	0.446453023	0.010768728	0.471223736	0.013975617	0.402598011	0.13504136	0.50272795	0.188380234
964	0.553053236	0.078789221	0.447912025	0.00894943	0.474426138	0.014082807	0.344875276	0.068941112	0.439463782	0.161035763
965	0.553233349	0.079012669	0.446453512	0.011175755	0.471707523	0.013898195	0.336402667	0.079752078	0.475133729	0.163078389
966	0.551088154	0.078308284	0.449131572	0.01171998	0.473932862	0.014577153	0.356517994	0.078921625	0.474839532	0.165742137
967	0.542740333	0.072322858	0.449039507	0.010777751	0.471803224	0.015175754	0.337529147	0.078442047	0.458892214	0.16719184
968	0.5276425	0.058873979	0.449806345	0.012596502	0.475591004	0.01533114	0.339774632	0.107084596	0.524378741	0.163620355
969	0.515978217	0.035883797	0.447486126	0.013404854	0.473495865	0.0161807	0.374597573	0.10909592	0.527029681	0.166512004
970	0.507977104	0.048272529	0.447720301	0.013432635	0.477974999	0.017345924	0.392623329	0.112119669	0.509579086	0.161818405
971	0.510618377	0.041818556	0.445360255	0.010715964	0.47636745	0.019449137	0.399257517	0.111332488	0.494625318	0.162336565
972	0.515419841	0.042353378	0.444836223	0.011703832	0.480439901	0.020390341	0.3998083	0.131241627	0.479940033	0.162701007
973	0.520355582	0.056036335	0.443882608	0.011157377	0.479773021	0.025320572	0.412169075	0.125271518	0.448417473	0.159494032
974	0.524154472	0.064226546	0.444878054	0.010642439	0.484514534	0.026268032	0.412474632	0.128780971	0.47801199	0.189093361
975	0.540563107	0.06573092	0.444956148	0.010426973	0.481928265	0.026811139	0.414730775	0.131011903	0.508665276	0.18532074
976	0.540732563	0.06060642	0.446095669	0.011666416	0.485180426	0.02585198	0.401431739	0.131014693	0.509495187	0.187672811
977	0.546981573	0.061280399	0.447066844	0.012442271	0.483770227	0.025347375	0.422596979	0.131771593	0.506489635	0.183894132
978	0.543622339	0.062398536	0.449030578	0.012380376	0.481971014	0.026697871	0.40245229	0.138112914	0.508726096	0.182441093
979	0.534616506	0.052012454	0.450265026	0.011388787	0.480920649	0.023076835	0.406342316	0.145113661	0.489760697	0.18082266
980	0.520406103	0.041509734	0.450537896	0.011866376	0.479728746	0.025560878	0.394706047	0.129396463	0.459091461	0.150447986
981	0.511678743	0.033151337	0.449699461	0.012275178	0.481960726	0.025455916	0.391032672	0.145601299	0.474991989	0.156204706
982	0.501550806	0.04715425	0.448173428	0.012300948	0.478803253	0.024850767	0.396101153	0.138438644	0.474966455	0.15540964
983	0.517346561	0.04875342	0.447689807	0.012688442	0.481106055	0.025931549	0.406977677	0.146905809	0.456221139	0.159992139
984	0.520064735	0.052760429	0.445243061	0.012769075	0.479469788	0.022962364	0.383150113	0.123424561	0.46162771	0.159374588
985	0.526749086	0.053864986	0.445520043	0.012350981	0.48047359	0.022627417	0.398251534	0.115847576	0.456834829	0.156933227
986	0.535533738	0.055924599	0.445225883	0.01286865	0.477941442	0.01836485	0.402207947	0.120525751	0.455927134	0.148605703
987	0.544309402	0.110524253	0.44471786	0.013445688	0.477982044	0.018148299	0.370784736	0.117674173	0.441417634	0.153792927
988	0.560226405	0.108396561	0.443073177	0.011995867	0.478083229	0.018197088	0.38577162	0.119874158	0.454973876	0.147817273
989	0.557787216	0.109866472	0.443871677	0.0113286	0.476152813	0.015457451	0.386070716	0.123083903	0.420348394	0.142276888
990	0.546966827	0.109679327	0.442953205	0.010205786	0.478482473	0.015224929	0.388784134	0.119564349	0.421752226	0.129570708
991	0.539277089	0.110541052	0.442525947	0.01087475	0.474338293	0.014214772	0.379582798	0.121556098	0.404106307	0.128963781
992	0.527946424	0.109576036	0.44265902	0.01082729	0.475398231	0.01310133	0.390364027	0.118926406	0.418579543	0.128493678
993	0.491252351	0.021628771	0.44358052	0.010036001	0.472045505	0.01268431	0.365984523	0.091442103	0.390333796	0.131883086
994	0.490115023	0.04907191	0.443124032	0.010089909	0.473766458	0.012681387	0.36033901	0.0934171	0.421060085	0.133019931
995	0.50075835	0.057403809	0.442132533	0.012368245	0.469420624	0.013226506	0.342384732	0.06213962	0.390390599	0.122102589

